Sundial: Using Sunlight to Reconstruct Global Timestamps

This paper investigates postmortem timestamp reconstruction in environmental monitoring networks. In the absence of a time-synchronization protocol, these networks use multiple pairs of (local, global) timestamps to retroactively estimate the motes' clock drift and offset and thus reconstruct the measurement time series. We present Sundial, a novel offline algorithm for reconstructing global timestamps that is robust to unreliable global clock sources. Sundial reconstructs timestamps by correlating annual solar patterns with measurements provided by the motes' inexpensive light sensors. The surprising ability to accurately estimate the length of day using light intensity measurements enables Sundial to be robust to arbitrary mote clock restarts. Experimental results, based on multiple environmental network deployments spanning a period of over 2.5 years, show that Sundial achieves accuracy as high as 10 parts per million (ppm), using solar radiation readings recorded at 20 minute intervals.

==> graphs/alpha.txt <==
nodeid	grp	alpha.comp	beta.comp	alpha.real	beta.real
76	1	0.976575357	1143918929	0.976579975	1143573316
75	4	0.976589156	1129746171	0.976576574	1161368678
74	2	0.976618721	1144372027	0.976586779	1143854407
73	1	0.976576188	1143662256	0.976588131	1143575639
72	1	0.976629514	1143575855	0.976579754	1143576267
71	3	0.976587194	1148929135	0.976593314	1149274780
45	1	1.000071863	1197473809	1.000085512	1197647640
44	1	0.999998009	1197216312	1.000078457	1197647526
43	1	1.000153185	1197387307	1.000077023	1197647309
29	1	1.000121446	1197388707	1.000079016	1197647836
14	1	1.000134067	1194232095	1.000081063	1194837619
13	1	1.000096212	1195354482	1.000084956	1194836624
11	1	1.000259142	1194230147	1.000090308	1194835887
8	1	1.000163925	1195867708	1.000071438	1194831775
6	1	1.000084326	1184429103	1.000083498	1183996011
5	1	1.00009735	1180885052	1.000087974	1182527418
2	1	1.000070422	1182277591	1.000072085	1182536708


==> graphs/deployment.txt <==
deployment	nodeid	grp	lc1	gc1	lc2	gc2
Leakin	71	3	1	1149274780	30169148	1178737767
Leakin	72	1	1	1143576267	51912884	1194273338
Leakin	76	1	1	1143573316	25528388	1168503828
Leakin	73	1	1	1143575639	42537716	1185117467
Leakin	74	2	1	1143854408	50137028	1192817565
Leakin	75	4	1	1161368678	27218992	1187950107
jugbay	5	1	60	1182527478	13671444	1196200064
jugbay	43	1	4908	1197652216	11584992	1209233192
jugbay	15	1	46295	1194884840	14415389	1209255099
jugbay	29	1	3980	1197651816	11582440	1209231191
jugbay	45	1	3692	1197651332	11581052	1209229682
jugbay	14	1	1800	1194839419	14390233	1209229018
jugbay	12	1	10	1194836668	9236178	1204073584
jugbay	2	1	1567	1182538275	13585366	1196123053
jugbay	11	1	47640	1194883531	14393327	1209230514
jugbay	8	1	51654	1194883432	14386963	1209219765
jugbay	6	1	600	1183996611	12201843	1196198872
jugbay	13	1	46999	1194883626	14394535	1209232381
jugbay	44	1	4780	1197652306	11575124	1209223557


==> graphs/derivative.txt <==
tsraw	raw	tssmooth	smooth	tsderivative	derivative
564337	0	564337	0	564337	0
565538	0	565538	0	565538	0.000416493
566738	2	566738	1	566738	0.000416493
567939	5	567939	1	567939	0
569140	6	569140	1	569140	0
570340	5	570340	1	570340	0
571541	0	571541	1	571541	0
572742	0	572742	1	572742	0
573943	3	573943	1	573943	0.000416493
575143	1	575143	2	575143	0.000832986
576344	1	576344	3	576344	0.002914238
577545	9	577545	9	577545	0.009579342
578745	3	578745	26	578745	0.02290712
579946	11	579946	64	579946	0.04288093
581147	8	581147	129	581147	0.06869276
582348	9	582348	229	582348	0.09579342
583548	21	583548	359	583548	0.1145356
584749	568	584749	504	584749	0.1207327
585950	946	585950	649	585950	0.1145356
587150	970	587150	779	587150	0.09496044
588351	1003	588351	877	588351	0.06786012
589552	1006	589552	942	589552	0.04246461
590753	1006	590753	979	590753	0.02290712
591953	1004	591953	997	591953	0.009579342
593154	1003	593154	1002	593154	0.002914238
594355	1003	594355	1004	594355	0.001248959
595556	1006	595556	1005	595556	0.000832986
596756	1006	596756	1006	596756	0.000832986
597957	1006	597957	1007	597957	0.00083264
599158	1016	599158	1008	599158	0.001249479
600358	1009	600358	1010	600358	0.001249479
601559	1013	601559	1011	601559	0.00083264
602760	1013	602760	1012	602760	0.00041632
603961	1011	603961	1012	603961	0.000416493
605161	1017	605161	1013	605161	0.000832986
606362	1016	606362	1014	606362	0.00041632
607563	1013	607563	1014	607563	0.000416493
608763	1017	608763	1015	608763	0.000416493
609964	1017	609964	1015	609964	0
611165	1018	611165	1015	611165	0
612366	1018	612366	1015	612366	0
613566	1017	613566	1015	613566	-0.000416493
614767	1017	614767	1014	614767	-0.00041632
615968	1017	615968	1014	615968	-0.000416493
617168	1009	617168	1013	617168	-0.000832986
618369	1010	618369	1012	618369	-0.00041632
619570	1017	619570	1012	619570	-0.00041632
620771	1014	620771	1011	620771	-0.000832986
621971	1013	621971	1010	621971	-0.000832986
623172	1009	623172	1009	623172	-0.001248959
624373	1008	624373	1007	624373	-0.002082466
625573	1008	625573	1004	625573	-0.004581424
626774	1007	626774	996	626774	-0.01248959
627975	1004	627975	974	627975	-0.0274771
629176	1001	629176	930	629176	-0.0483132
630376	991	630376	858	630376	-0.07455227
631577	980	631577	751	631577	-0.1011657
632778	917	632778	615	632778	-0.1178676
633978	387	633978	468	633978	-0.120783
635179	5	635179	325	635179	-0.1111574
636380	2	636380	201	636380	-0.08992507
637581	2	637581	109	637581	-0.06205748
638781	3	638781	52	638781	-0.0362349
639982	9	639982	22	639982	-0.01790175
641183	12	641183	9	641183	-0.00666389
642383	13	642383	6	642383	-0.001665973
643584	1	643584	5	643584	-0.00041632
644785	7	644785	5	644785	-0.00041632
645986	6	645986	4	645986	-0.000832986
647186	6	647186	3	647186	-0.000832986
648387	0	648387	2	648387	-0.00083264
649588	0	649588	1	649588	-0.000832986
650788	1	650788	0	650788	-0.000416493
651989	1	651989	0	651989	0.00041632
653190	0	653190	1	653190	0.00083264
654391	1	654391	2	654391	0.001249479
655591	2	655591	4	655591	0.001249479
656792	8	656792	5	656792	0.001248959
657993	11	657993	7	657993	0.001249479
659193	16	659193	8	659193	0.000416493
660394	13	660394	8	660394	-0.00041632
661595	5	661595	7	661595	-0.00041632
662796	3	662796	7	662796	-0.000416493
663996	11	663996	6	663996	-0.000416493
665197	11	665197	6	665197	0.002914238
666398	2	666398	13	666398	0.01291129
667598	0	667598	37	667598	0.02957101
668799	0	668799	84	668799	0.05245629
670000	3	670000	163	670000	0.08076603
671201	7	671201	278	671201	0.1053728
672401	131	672401	416	672401	0.119117
673602	842	673602	564	673602	0.1194838
674803	976	674803	703	674803	0.1070387
676003	999	676003	821	676003	0.08329862
677204	963	677204	903	677204	0.05537052
678405	992	678405	954	678405	0.03288926
679606	1004	679606	982	679606	0.01665973
680806	998	680806	994	680806	0.00666389
682007	997	682007	998	682007	0.002914238
683208	999	683208	1001	683208	0.002082466
684408	1007	684408	1003	684408	0.002082466
685609	1012	685609	1006	685609	0.001665279
686810	1012	686810	1007	686810	0.001248959
688011	1009	688011	1009	688011	0.001249479
689211	1008	689211	1010	689211	0.001249479
690412	1015	690412	1012	690412	0.001248959
691613	1014	691613	1013	691613	0.000416493
692813	1016	692813	1013	692813	0.000416493
694014	1017	694014	1014	694014	0.00083264
695215	1017	695215	1015	695215	0.00041632
696416	1016	696416	1015	696416	0
697616	1016	697616	1015	697616	0.000416493
698817	1017	698817	1016	698817	0
700018	1017	700018	1015	700018	-0.000416493
701218	1018	701218	1015	701218	0
702419	1017	702419	1015	702419	-0.00041632
703620	1017	703620	1014	703620	-0.00041632
704821	1010	704821	1014	704821	0
706021	1013	706021	1014	706021	0
707222	1017	707222	1014	707222	-0.00041632
708423	1017	708423	1013	708423	-0.000416493
709623	1017	709623	1013	709623	-0.000416493
710824	1014	710824	1012	710824	-0.00083264
712025	1013	712025	1011	712025	-0.001248959
713226	1010	713226	1009	713226	-0.002498959
714426	1009	714426	1005	714426	-0.00666389
715627	1009	715627	993	715627	-0.01706911
716828	1006	716828	964	716828	-0.03456893
718028	1004	718028	910	718028	-0.05789255
719229	993	719229	825	719229	-0.08534554
720430	958	720430	705	720430	-0.1090758
721631	837	721631	563	721631	-0.120783
722831	116	722831	415	722831	-0.119117
724032	10	724032	277	724032	-0.1049126
725233	10	725233	163	725233	-0.07996668
726433	2	726433	85	726433	-0.05164515
727634	3	727634	39	727634	-0.02872606
728835	7	728835	16	728835	-0.01290591
730036	9	730036	8	730036	-0.003748438
731236	14	731236	7	731236	-0.000416493
732437	12	732437	7	732437	-0.00041632
733638	7	733638	6	733638	-0.000832986
734838	3	734838	5	734838	-0.000832986
736039	3	736039	4	736039	-0.00083264
737240	8	737240	3	737240	-0.00041632
738441	2	738441	3	738441	0
739641	2	739641	3	739641	0
740842	2	740842	3	740842	0.00041632
742043	4	742043	4	742043	0.000832986
743243	6	743243	5	743243	0.000832986
744444	10	744444	6	744444	0.00083264
745645	9	745645	7	745645	0.00083264
746846	14	746846	8	746846	0.000416493
748046	12	748046	8	748046	0
749247	8	749247	8	749247	0
750448	3	750448	8	750448	0.000416493
751648	8	751648	9	751648	0.000832986
752849	8	752849	10	752849	0.002081599
754050	18	754050	14	754050	0.007910075
755251	17	755251	29	755251	0.01999167
756451	15	756451	62	756451	0.03831737
757652	14	757652	121	757652	0.06286428
758853	13	758853	213	758853	0.08996251
760053	17	760053	337	760053	0.1107872
761254	424	761254	479	761254	0.1194838
762455	926	762455	624	762455	0.1153206
763656	977	763656	756	763656	0.09829238
764856	990	764856	860	764856	0.0724698
766057	996	766057	930	766057	0.04662781
767258	1000	767258	972	767258	0.02623907
768458	1002	768458	993	768458	0.01166181
769659	1004	769659	1000	769659	0.004163197
770860	1004	770860	1003	770860	0.002081599
772061	1004	772061	1005	772061	0.001665973
773261	1010	773261	1007	773261	0.001249479
774462	1007	774462	1008	774462	0.00083264
775663	1015	775663	1009	775663	0.001249479
776863	1012	776863	1011	776863	0.001249479
778064	1013	778064	1012	778064	0.00041632
779265	1014	779265	1012	779265	0.00041632
780466	1016	780466	1013	780466	0.000832986
781666	1012	781666	1014	781666	0.000416493
782867	1016	782867	1014	782867	0.00041632
784068	1016	784068	1015	784068	0.000416493
785268	1016	785268	1015	785268	0
786469	1017	786469	1015	786469	0.00041632
787670	1018	787670	1016	787670	0
788871	1018	788871	1015	788871	-0.000416493
790071	1017	790071	1015	790071	0
791272	1016	791272	1015	791272	-0.00041632
792473	1017	792473	1014	792473	-0.000416493
793673	1012	793673	1014	793673	0
794874	1011	794874	1014	794874	-0.00041632
796075	1017	796075	1013	796075	-0.00041632
797276	1015	797276	1013	797276	-0.000416493
798476	1015	798476	1012	798476	-0.000832986
799677	1012	799677	1011	799677	-0.001248959
800878	1011	800878	1009	800878	-0.002082466
802078	1010	802078	1006	802078	-0.003748438
803279	1008	803279	1000	803279	-0.009991674
804480	1005	804480	982	804480	-0.02248127
805681	1003	805681	946	805681	-0.04123282
806881	993	806881	883	806881	-0.06580591
808082	972	808082	788	808082	-0.0928393
809283	940	809283	660	809283	-0.1137026
810483	658	810483	515	810483	-0.1211995
811684	26	811684	369	811684	-0.1157369
812885	4	812885	237	812885	-0.09825145
814086	3	814086	133	814086	-0.07163682
815286	0	815286	65	815286	-0.04456476
816487	2	816487	26	816487	-0.02373022
817688	3	817688	8	817688	-0.009995835
818888	1	818888	2	818888	-0.002498959
820089	5	820089	2	820089	0
821290	5	821290	2	821290	0
822491	5	822491	2	822491	0
823691	4	823691	2	823691	-0.000416493
824892	2	824892	1	824892	-0.00041632
826093	1	826093	1	826093	-0.000416493
827293	0	827293	0	827293	-0.000416493
828494	0	828494	0	828494	0
829695	0	829695	0	829695	0
830896	0	830896	0	830896	0
832096	0	832096	0	832096	0
833297	0	833297	0	833297	0.00041632
834498	0	834498	1	834498	0.000832986
835698	2	835698	2	835698	0.000832986
836899	0	836899	3	836899	0.00083264
838100	8	838100	4	838100	0.001248959
839301	6	839301	6	839301	0.001249479
840501	9	840501	7	840501	0.000832986
841702	11	841702	8	841702	0.002497918
842903	12	842903	13	842903	0.009162849
844103	12	844103	30	844103	0.02249063
845304	8	845304	67	845304	0.04163197
846505	6	846505	130	846505	0.06702748
847706	8	847706	228	847706	0.09412745
848906	35	848906	356	848906	0.1124531
850107	574	850107	498	850107	0.1182348
851308	923	851308	640	851308	0.1124531
852508	942	852508	768	852508	0.09371095
853709	982	853709	865	853709	0.06786012
854910	997	854910	931	854910	0.04412989
856111	990	856111	971	856111	0.02540608
857311	1003	857311	992	857311	0.0120783
858512	1008	858512	1000	858512	0.004995837
859713	1010	859713	1004	859713	0.002915452
860913	1010	860913	1007	860913	0.001665973
862114	1009	862114	1008	862114	0.00083264
863315	1013	863315	1009	863315	0.00041632
864516	1011	864516	1009	864516	0
865716	1010	865716	1009	865716	0
866917	1009	866917	1009	866917	0
868118	1013	868118	1009	868118	0
869318	1010	869318	1009	869318	0
870519	1009	870519	1009	870519	0
871720	1007	871720	1009	871720	0.00041632
872921	1009	872921	1010	872921	0.000832986
874121	1008	874121	1011	874121	0.000832986
875322	1016	875322	1012	875322	0.00083264
876523	1017	876523	1013	876523	0.000832986
877723	1017	877723	1014	877723	0.000416493
878924	1017	878924	1014	878924	0
880125	1016	880125	1014	880125	0
881326	1016	881326	1014	881326	0
882526	1014	882526	1014	882526	-0.000416493
883727	1013	883727	1013	883727	-0.00083264
884928	1013	884928	1012	884928	-0.000832986
886128	1014	886128	1011	886128	-0.000416493
887329	1011	887329	1011	887329	-0.00041632
888530	1012	888530	1010	888530	-0.001248959
889731	1010	889731	1008	889731	-0.001665973
890931	1009	890931	1006	890931	-0.004581424
892132	999	892132	997	892132	-0.01457119
893333	1011	893333	971	893333	-0.03082049
894533	1006	894533	923	894533	-0.05331112
895734	1005	895734	843	895734	-0.08159867
896935	987	896935	727	896935	-0.1069942
898136	897	898136	586	898136	-0.120783
899336	183	899336	437	899336	-0.1211995
900537	5	900537	295	900537	-0.1086595
901738	2	901738	176	901738	-0.08413161
902938	4	902938	93	902938	-0.05581008
904139	6	904139	42	904139	-0.03205662
905340	8	905340	16	905340	-0.01498751
906541	8	906541	6	906541	-0.004997917
907741	7	907741	4	907741	-0.001249479
908942	6	908942	3	908942	-0.00041632
910143	2	910143	3	910143	-0.000416493
911343	1	911343	2	911343	-0.000416493
912544	2	912544	2	912544	0
913745	3	913745	2	913745	0
914946	3	914946	2	914946	0
916146	2	916146	2	916146	0.000416493
917347	4	917347	3	917347	0.00041632
918548	5	918548	3	918548	0.000416493
919748	5	919748	4	919748	0.000416493
920949	5	920949	4	920949	0
922150	6	922150	4	922150	0.00041632
923351	7	923351	5	923351	0.000416493
924551	6	924551	5	924551	0
925752	7	925752	5	925752	0
926953	7	926953	5	926953	0.000416493
928153	7	928153	6	928153	0.000416493
929354	6	929354	6	929354	0
930555	6	930555	6	930555	0.002081599
931756	7	931756	11	931756	0.009579342
932956	6	932956	29	932956	0.02332362
934157	8	934157	67	934157	0.04246461
935358	8	935358	131	935358	0.06747188
936558	9	936558	229	936558	0.09246147
937759	32	937759	353	937759	0.1086595
938960	647	938960	490	938960	0.1136553
940161	888	940161	626	940161	0.1070387
941361	908	941361	747	941361	0.08912953
942562	906	942562	840	942562	0.0653622
943763	943	943763	904	943763	0.04373178
944963	984	944963	945	944963	0.02707205
946164	991	946164	969	946164	0.01498751
947365	992	947365	981	947365	0.007910075
948566	997	948566	988	948566	0.004997917
949766	994	949766	993	949766	0.003331945
950967	1002	950967	996	950967	0.002081599
952168	987	952168	998	952168	0.001249479
953368	1007	953368	999	953368	0.000832986
954569	1004	954569	1000	954569	0.00083264
955770	1007	955770	1001	955770	0.00083264
956971	1001	956971	1002	956971	0.000832986
958171	1000	958171	1003	958171	0.000832986
959372	1007	959372	1004	959372	0.00041632
960573	1008	960573	1004	960573	0.000416493
961773	1005	961773	1005	961773	0.000832986
962974	1009	962974	1006	962974	0.00041632
964175	1006	964175	1006	964175	0.00041632
965376	1008	965376	1007	965376	0.000416493
966576	1008	966576	1007	966576	0
967777	1010	967777	1007	967777	0.00041632
968978	1008	968978	1008	968978	0
970178	1011	970178	1007	970178	-0.000416493
971379	1009	971379	1007	971379	0
972580	1009	972580	1007	972580	0
973781	1005	973781	1007	973781	0
974981	1006	974981	1007	974981	0
976182	1008	976182	1007	976182	-0.00041632
977383	1011	977383	1006	977383	-0.000416493
978583	1008	978583	1006	978583	-0.001249479
979784	1009	979784	1003	979784	-0.004995837
980985	1005	980985	994	980985	-0.01415487
982186	1003	982186	969	982186	-0.030404
983386	1001	983386	921	983386	-0.05206164
984587	993	984587	844	984587	-0.07910075
985788	969	985788	731	985788	-0.1045398
986988	918	986988	593	986988	-0.1187005
988189	220	988189	446	988189	-0.1203164
989390	18	989390	304	989390	-0.1090758
990591	11	990591	184	990591	-0.0849646
991791	8	991791	100	991791	-0.05705956
992992	7	992992	47	992992	-0.0337219
994193	9	994193	19	994193	-0.01624323
995393	7	995393	8	995393	-0.004997917
996594	7	996594	7	996594	-0.00041632
997795	5	997795	7	997795	0
998996	9	998996	7	998996	0
1000196	7	1000196	7	1000196	0
1001397	10	1001397	7	1001397	0
1002598	4	1002598	7	1002598	-0.000416493
1003798	11	1003798	6	1003798	-0.000416493
1004999	8	1004999	6	1004999	-0.00041632
1006200	8	1006200	5	1006200	-0.00041632
1007401	7	1007401	5	1007401	-0.000416493
1008601	3	1008601	4	1008601	-0.000832986
1009802	5	1009802	3	1009802	-0.00083264
1011003	2	1011003	2	1011003	-0.000416493
1012203	2	1012203	2	1012203	0
1013404	2	1013404	2	1013404	0
1014605	2	1014605	2	1014605	0
1015806	2	1015806	2	1015806	0
1017006	2	1017006	2	1017006	0
1018207	2	1018207	2	1018207	0.001665279
1019408	2	1019408	6	1019408	0.00791337
1020608	2	1020608	21	1020608	0.02082466
1021809	2	1021809	56	1021809	0.04038301
1023010	2	1023010	118	1023010	0.06577852
1024211	2	1024211	214	1024211	0.09329446
1025411	14	1025411	342	1025411	0.1132861
1026612	495	1026612	486	1026612	0.1207327
1027813	930	1027813	632	1027813	0.1153686
1029013	977	1029013	763	1029013	0.09662641
1030214	987	1030214	864	1030214	0.06994171
1031415	993	1031415	931	1031415	0.04454621
1032616	997	1032616	971	1032616	0.02498959
1033816	1000	1033816	991	1033816	0.01124531
1035017	1002	1035017	998	1035017	0.003746878
1036218	1002	1036218	1000	1036218	0.001665973
1037418	1003	1037418	1002	1037418	0.001249479
1038619	1004	1038619	1003	1038619	0.001248959
1039820	1005	1039820	1005	1039820	0.001248959
1041021	1006	1041021	1006	1041021	0.000832986
1042221	1016	1042221	1007	1042221	0.000832986
1043422	1005	1043422	1008	1043422	0.001248959
1044623	1010	1044623	1010	1044623	0.001249479
1045823	1009	1045823	1011	1045823	0.000832986
1047024	1016	1047024	1012	1047024	0.00083264
1048225	1017	1048225	1013	1048225	0.00083264
1049426	1017	1049426	1014	1049426	0.000832986
1050626	1016	1050626	1015	1050626	0.000832986
1051827	1017	1051827	1016	1051827	0.00041632
1053028	1018	1053028	1016	1053028	-0.00041632
1054229	1017	1054229	1015	1054229	-0.000416493
1055429	1017	1055429	1015	1055429	-0.000416493
1056630	1016	1056630	1014	1056630	-0.00083264
1057831	1017	1057831	1013	1057831	-0.000832986
1059031	1007	1059031	1012	1059031	-0.000416493
1060232	1007	1060232	1012	1060232	-0.00041632
1061433	1017	1061433	1011	1061433	-0.00083264
1062634	1016	1062634	1010	1062634	-0.000416493
1063834	1013	1063834	1010	1063834	-0.000416493
1065035	1008	1065035	1009	1065035	-0.001248959
1066236	1006	1066236	1007	1066236	-0.001249479
1067436	1008	1067436	1006	1067436	-0.001665973
1068637	1009	1068637	1003	1068637	-0.006244796
1069838	1007	1069838	991	1069838	-0.01665279
1071039	1004	1071039	963	1071039	-0.03415244
1072239	999	1072239	909	1072239	-0.05789255
1073440	998	1073440	824	1073440	-0.08576187
1074641	975	1074641	703	1074641	-0.1099542
1075841	843	1075841	560	1075841	-0.121616
1077042	81	1077042	411	1077042	-0.1199001
1078243	4	1078243	272	1078243	-0.1049126
1079444	2	1079444	159	1079444	-0.0791337
1080644	6	1080644	82	1080644	-0.05081216
1081845	5	1081845	37	1081845	-0.0274771
1083046	8	1083046	16	1083046	-0.01166181
1084246	8	1084246	9	1084246	-0.002082466
1085447	13	1085447	11	1085447	0.001665279
1086648	14	1086648	13	1086648	0.001248959
1087849	17	1087849	14	1087849	0.001249479
1089049	20	1089049	16	1089049	0.001249479
1090250	19	1090250	17	1090250	0.00083264
1091451	19	1091451	18	1091451	0.000416493
1092651	21	1092651	18	1092651	0
1093852	24	1093852	18	1093852	-0.00041632
1095053	8	1095053	17	1095053	-0.00083264
1096254	24	1096254	16	1096254	-0.000832986
1097454	24	1097454	15	1097454	-0.001249479
1098655	13	1098655	13	1098655	-0.001665279
1099856	10	1099856	11	1099856	-0.001249479
1101056	8	1101056	10	1101056	-0.000832986
1102257	8	1102257	9	1102257	-0.00083264
1103458	8	1103458	8	1103458	-0.000416493
1104658	9	1104658	8	1104658	0
1105859	8	1105859	8	1105859	0
1107060	7	1107060	8	1107060	0.003746878
1108261	8	1108261	17	1108261	0.01332778
1109461	9	1109461	40	1109461	0.02873803
1110662	10	1110662	86	1110662	0.05079101
1111863	12	1111863	162	1111863	0.0787172
1113063	10	1113063	275	1113063	0.1041233
1114264	99	1114264	412	1114264	0.1182348
1115465	829	1115465	559	1115465	0.1203164
1116666	960	1116666	701	1116666	0.1087047
1117866	992	1117866	820	1117866	0.0849646
1119067	998	1119067	905	1119067	0.05745212
1120268	1001	1120268	958	1120268	0.03373594
1121468	1003	1121468	986	1121468	0.01665973
1122669	1002	1122669	998	1122669	0.006244796
1123870	1002	1123870	1001	1123870	0.002081599
1125071	1003	1125071	1003	1125071	0.001249479
1126271	1004	1126271	1004	1126271	0.000832986
1127472	1006	1127472	1005	1127472	0.00083264
1128673	1005	1128673	1006	1128673	0.000832986
1129873	1009	1129873	1007	1129873	0.000832986
1131074	1012	1131074	1008	1131074	0.00083264
1132275	1007	1132275	1009	1132275	0.001248959
1133476	1010	1133476	1011	1133476	0.001249479
1134676	1016	1134676	1012	1134676	0.000832986
1135877	1016	1135877	1013	1135877	0.00083264
1137078	1017	1137078	1014	1137078	0.000832986
1138278	1017	1138278	1015	1138278	0.000416493
1139479	1015	1139479	1015	1139479	0
1140680	1018	1140680	1015	1140680	0.00041632
1141881	1017	1141881	1016	1141881	0
1143081	1017	1143081	1015	1143081	-0.000416493
1144282	1017	1144282	1015	1144282	0
1145483	1018	1145483	1015	1145483	-0.00041632
1146684	1017	1146684	1014	1146684	-0.000416493
1147884	1009	1147884	1014	1147884	0
1149085	1017	1149085	1014	1149085	-0.00041632
1150286	1017	1150286	1013	1150286	-0.000832986
1151486	1015	1151486	1012	1151486	-0.000832986
1152687	1013	1152687	1011	1152687	-0.00083264
1153888	1010	1153888	1010	1153888	-0.001248959
1155089	1008	1155089	1008	1155089	-0.001665973
1156289	1011	1156289	1006	1156289	-0.003331945
1157490	1006	1157490	1000	1157490	-0.009575354
1158691	1005	1158691	983	1158691	-0.02207414
1159891	1001	1159891	947	1159891	-0.04081633
1161092	998	1161092	885	1161092	-0.06577852
1162293	983	1162293	789	1162293	-0.09325562
1163494	953	1163494	661	1163494	-0.1137026
1164694	637	1164694	516	1164694	-0.1211995
1165895	24	1165895	370	1165895	-0.1157369
1167096	4	1167096	238	1167096	-0.09745939
1168296	8	1168296	136	1168296	-0.07038734
1169497	6	1169497	69	1169497	-0.04329725
1170698	11	1170698	32	1170698	-0.02248127
1171899	7	1171899	15	1171899	-0.008746356
1173099	15	1173099	11	1173099	-0.001249479
1174300	13	1174300	12	1174300	0.00083264
1175501	15	1175501	13	1175501	0.001249479
1176701	12	1176701	15	1176701	0.001665973
1177902	17	1177902	17	1177902	0.001248959
1179103	20	1179103	18	1179103	0.00083264
1180304	27	1180304	19	1180304	0.000416493
1181504	25	1181504	19	1181504	-0.000416493
1182705	16	1182705	18	1182705	-0.00083264
1183906	17	1183906	17	1183906	-0.000832986
1185106	20	1185106	16	1185106	-0.000832986
1186307	13	1186307	15	1186307	-0.00083264
1187508	12	1187508	14	1187508	-0.00041632
1188709	18	1188709	14	1188709	-0.000416493
1189909	16	1189909	13	1189909	-0.000416493
1191110	14	1191110	13	1191110	-0.00041632
1192311	12	1192311	12	1192311	-0.000832986
1193511	12	1193511	11	1193511	-0.000416493
1194712	12	1194712	11	1194712	0.00083264
1195913	12	1195913	13	1195913	0.005828476
1197114	11	1197114	25	1197114	0.01707622
1198314	11	1198314	54	1198314	0.03456893
1199515	10	1199515	108	1199515	0.05828476
1200716	10	1200716	194	1200716	0.08621408
1201916	19	1201916	315	1201916	0.1091212
1203117	302	1203117	456	1203117	0.1190674
1204318	906	1204318	601	1204318	0.1165695
1205519	972	1205519	736	1205519	0.1016243
1206719	985	1206719	845	1206719	0.07621824
1207920	991	1207920	919	1207920	0.04954205
1209121	996	1209121	964	1209121	0.02832153
1210321	999	1210321	987	1210321	0.01332778
1211522	1000	1211522	996	1211522	0.004995837
1212723	1002	1212723	999	1212723	0.002081599
1213924	1002	1213924	1001	1213924	0.001665973
1215124	1004	1215124	1003	1215124	0.001665973
1216325	1006	1216325	1005	1216325	0.001665279
1217526	1005	1217526	1007	1217526	0.001249479
1218726	1011	1218726	1008	1218726	0.001249479
1219927	1015	1219927	1010	1219927	0.001665279
1221128	1011	1221128	1012	1221128	0.001248959
1222329	1016	1222329	1013	1222329	0.000832986
1223529	1016	1223529	1014	1223529	0.000832986
1224730	1017	1224730	1015	1224730	0.00041632
1225931	1015	1225931	1015	1225931	0
1227131	1017	1227131	1015	1227131	0
1228332	1017	1228332	1015	1228332	0
1229533	1016	1229533	1015	1229533	0
1230734	1017	1230734	1015	1230734	0
1231934	1017	1231934	1015	1231934	0
1233135	1017	1233135	1015	1233135	-0.00041632
1234336	1017	1234336	1014	1234336	-0.000416493
1235536	1016	1235536	1014	1235536	0
1236737	1011	1236737	1014	1236737	0
1237938	1017	1237938	1014	1237938	-0.00041632
1239139	1017	1239139	1013	1239139	-0.000832986
1240339	1015	1240339	1012	1240339	-0.000832986
1241540	1011	1241540	1011	1241540	-0.00083264
1242741	1010	1242741	1010	1242741	-0.00083264
1243942	1011	1243942	1009	1243942	-0.001665973
1245142	1011	1245142	1006	1245142	-0.004997917
1246343	1007	1246343	997	1246343	-0.01373855
1247544	1006	1247544	973	1247544	-0.02957101
1248744	1001	1248744	926	1248744	-0.05164515
1249945	1000	1249945	849	1249945	-0.07868443
1251146	983	1251146	737	1251146	-0.1044963
1252347	898	1252347	598	1252347	-0.11995
1253547	279	1253547	449	1253547	-0.1211995
1254748	2	1254748	307	1254748	-0.1099084
1255949	1	1255949	185	1255949	-0.08663057
1257149	2	1257149	99	1257149	-0.05830904
1258350	3	1258350	45	1258350	-0.03413822
1259551	4	1259551	17	1259551	-0.01582015
1260752	8	1260752	7	1260752	-0.004581424
1261952	5	1261952	6	1261952	0
1263153	6	1263153	7	1263153	0.00083264
1264354	7	1264354	8	1264354	0.000832986
1265554	13	1265554	9	1265554	0.000416493
1266755	13	1266755	9	1266755	0.00041632
1267956	11	1267956	10	1267956	0.00083264
1269157	12	1269157	11	1269157	0.000416493
1270357	13	1270357	11	1270357	0
1271558	13	1271558	11	1271558	0.00041632
1272759	13	1272759	12	1272759	0.000416493
1273959	13	1273959	12	1273959	-0.000416493
1275160	14	1275160	11	1275160	-0.00041632
1276361	12	1276361	11	1276361	0
1277562	12	1277562	11	1277562	-0.000416493
1278762	11	1278762	10	1278762	-0.000416493
1279963	11	1279963	10	1279963	-0.00041632
1281164	10	1281164	9	1281164	-0.000832986
1282364	9	1282364	8	1282364	-0.000416493
1283565	9	1283565	8	1283565	0.002081599
1284766	9	1284766	13	1284766	0.009159034
1285967	8	1285967	30	1285967	0.02290712
1287167	8	1287167	68	1287167	0.04331528
1288368	8	1288368	134	1288368	0.06910907
1289569	8	1289569	234	1289569	0.09579342
1290769	33	1290769	364	1290769	0.1141191
1291970	603	1291970	508	1291970	0.1199001
1293171	943	1293171	652	1293171	0.1128226
1294372	967	1294372	779	1294372	0.09329446
1295572	989	1295572	876	1295572	0.0666389
1296773	996	1296773	939	1296773	0.04163197
1297974	1000	1297974	976	1297974	0.02290712
1299174	1005	1299174	994	1299174	0.009995835
1300375	1002	1300375	1000	1300375	0.003746878
1301576	1004	1301576	1003	1301576	0.002081599
1302777	1005	1302777	1005	1302777	0.001249479
1303977	1008	1303977	1006	1303977	0.001249479
1305178	1009	1305178	1008	1305178	0.001248959
1306379	1010	1306379	1009	1306379	0.000832986
1307579	1015	1307579	1010	1307579	0.000832986
1308780	1011	1308780	1011	1308780	0.00083264
1309981	1012	1309981	1012	1309981	0.00041632
1311182	1015	1311182	1012	1311182	0.000416493
1312382	1014	1312382	1013	1312382	0.000416493
1313583	1016	1313583	1013	1313583	0
1314784	1015	1314784	1013	1314784	0
1315984	1014	1315984	1013	1315984	0
1317185	1015	1317185	1013	1317185	0
1318386	1014	1318386	1013	1318386	0
1319587	1012	1319587	1013	1319587	0
1320787	1013	1320787	1013	1320787	0
1321988	1013	1321988	1013	1321988	-0.00041632
1323189	1014	1323189	1012	1323189	-0.000416493
1324389	1014	1324389	1012	1324389	0
1325590	1013	1325590	1012	1325590	-0.00041632
1326791	1013	1326791	1011	1326791	-0.00041632
1327992	1013	1327992	1011	1327992	-0.000416493
1329192	1012	1329192	1010	1329192	-0.000832986
1330393	1011	1330393	1009	1330393	-0.00041632
1331594	1009	1331594	1009	1331594	-0.000832986
1332794	1009	1332794	1007	1332794	-0.002082466
1333995	1011	1333995	1004	1333995	-0.006661116
1335196	1006	1335196	991	1335196	-0.01748543
1336397	1006	1336397	962	1336397	-0.03456893
1337597	1003	1337597	908	1337597	-0.05789255
1338798	991	1338798	823	1338798	-0.08534554
1339999	967	1339999	703	1339999	-0.1091212
1341199	789	1341199	561	1341199	-0.120783
1342400	158	1342400	413	1342400	-0.1194838
1343601	1	1343601	274	1343601	-0.1053728
1344801	2	1344801	160	1344801	-0.08038317
1346002	1	1346002	81	1346002	-0.05245629
1347203	0	1347203	34	1347203	-0.0295587
1348404	0	1348404	10	1348404	-0.01374427
1349604	0	1349604	1	1349604	-0.004164931
1350805	0	1350805	0	1350805	-0.00041632
1352006	1	1352006	0	1352006	0
1353206	1	1353206	0	1353206	0
1354407	1	1354407	0	1354407	0
1355608	1	1355608	0	1355608	0
1356809	1	1356809	0	1356809	0.000416493
1358009	1	1358009	1	1358009	0.000416493
1359210	2	1359210	1	1359210	0.00041632
1360411	3	1360411	2	1360411	0.000416493
1361611	7	1361611	2	1361611	0.000416493
1362812	4	1362812	3	1362812	0.00041632
1364013	4	1364013	3	1364013	0
1365214	4	1365214	3	1365214	0
1366414	5	1366414	3	1366414	0
1367615	4	1367615	3	1367615	0
1368816	4	1368816	3	1368816	0


==> graphs/julia-start.txt <==
date72	node72	date76	node76
4/1/06 0:09	511	4/1/06 0:01	524
4/1/06 0:28	494	4/1/06 0:21	507
4/1/06 0:48	527	4/1/06 0:40	583
4/1/06 1:07	497	4/1/06 1:00	582
4/1/06 1:27	528	4/1/06 1:19	576
4/1/06 1:46	524	4/1/06 1:39	542
4/1/06 2:06	542	4/1/06 1:58	514
4/1/06 2:25	520	4/1/06 2:18	487
4/1/06 2:45	479	4/1/06 2:37	460
4/1/06 3:05	487	4/1/06 2:57	468
4/1/06 3:24	459	4/1/06 3:16	448
4/1/06 3:44	436	4/1/06 3:36	429
4/1/06 4:03	427	4/1/06 3:56	422
4/1/06 4:23	418	4/1/06 4:15	415
4/1/06 4:42	407	4/1/06 4:35	407
4/1/06 5:02	399	4/1/06 4:54	400
4/1/06 5:21	397	4/1/06 5:14	398
4/1/06 5:41	395	4/1/06 5:33	396
4/1/06 6:01	391	4/1/06 5:53	393
4/1/06 6:20	387	4/1/06 6:12	389
4/1/06 6:40	382	4/1/06 6:32	385
4/1/06 6:59	379	4/1/06 6:51	382
4/1/06 7:19	376	4/1/06 7:11	379
4/1/06 7:38	369	4/1/06 7:30	374
4/1/06 7:58	368	4/1/06 7:50	372
4/1/06 8:17	367	4/1/06 8:09	371
4/1/06 8:37	361	4/1/06 8:29	366
4/1/06 8:57	358	4/1/06 8:49	363
4/1/06 9:16	357	4/1/06 9:08	362
4/1/06 9:36	358	4/1/06 9:28	363
4/1/06 9:55	356	4/1/06 9:47	361
4/1/06 10:15	356	4/1/06 10:07	361
4/1/06 10:34	356	4/1/06 10:26	361
4/1/06 10:54	356	4/1/06 10:46	361
4/1/06 11:13	357	4/1/06 11:05	361
4/1/06 11:33	357	4/1/06 11:25	361
4/1/06 11:53	356	4/1/06 11:44	360
4/1/06 12:12	354	4/1/06 12:04	358
4/1/06 12:32	354	4/1/06 12:23	357
4/1/06 12:51	351	4/1/06 12:43	355
4/1/06 13:11	347	4/1/06 13:03	351
4/1/06 13:30	342	4/1/06 13:22	348
4/1/06 13:50	343	4/1/06 13:42	349
4/1/06 14:09	346	4/1/06 14:01	351
4/1/06 14:29	345	4/1/06 14:21	350
4/1/06 14:49	344	4/1/06 14:40	349
4/1/06 15:08	340	4/1/06 15:00	346
4/1/06 15:28	337	4/1/06 15:19	343
4/1/06 15:47	336	4/1/06 15:39	342
4/1/06 16:07	335	4/1/06 15:58	341
4/1/06 16:26	335	4/1/06 16:18	340
4/1/06 16:46	335	4/1/06 16:37	340
4/1/06 17:05	341	4/1/06 16:57	345
4/1/06 17:25	350	4/1/06 17:16	352
4/1/06 17:45	368	4/1/06 17:36	367
4/1/06 18:04	392	4/1/06 17:56	379
4/1/06 18:24	423	4/1/06 18:15	393
4/1/06 18:43	424	4/1/06 18:35	395
4/1/06 19:03	475	4/1/06 18:54	405
4/1/06 19:22	482	4/1/06 19:14	404
4/1/06 19:42	475	4/1/06 19:33	418
4/1/06 20:01	463	4/1/06 19:53	426
4/1/06 20:21	449	4/1/06 20:12	428
4/1/06 20:41	453	4/1/06 20:32	485
4/1/06 21:00	525	4/1/06 20:51	497
4/1/06 21:20	618	4/1/06 21:11	486
4/1/06 21:39	632	4/1/06 21:30	476
4/1/06 21:59	685	4/1/06 21:50	501
4/1/06 22:18	585	4/1/06 22:09	535
4/1/06 22:38	588	4/1/06 22:29	480
4/1/06 22:57	619	4/1/06 22:49	521
4/1/06 23:17	721	4/1/06 23:08	503
4/1/06 23:37	717	4/1/06 23:28	563
4/1/06 23:56	749	4/1/06 23:47	595
4/2/06 0:16	718	4/2/06 0:07	559
4/2/06 0:35	657	4/2/06 0:26	581
4/2/06 0:55	590	4/2/06 0:46	604
4/2/06 1:14	591	4/2/06 1:05	629
4/2/06 1:34	598	4/2/06 1:25	580
4/2/06 1:53	591	4/2/06 1:44	606
4/2/06 2:13	610	4/2/06 2:04	531
4/2/06 2:33	569	4/2/06 2:23	530
4/2/06 2:52	540	4/2/06 2:43	501
4/2/06 3:12	503	4/2/06 3:03	489
4/2/06 3:31	479	4/2/06 3:22	474
4/2/06 3:51	452	4/2/06 3:42	447
4/2/06 4:10	431	4/2/06 4:01	423
4/2/06 4:30	418	4/2/06 4:21	410
4/2/06 4:50	401	4/2/06 4:40	395
4/2/06 5:09	388	4/2/06 5:00	382
4/2/06 5:29	379	4/2/06 5:19	374
4/2/06 5:48	369	4/2/06 5:39	366
4/2/06 6:08	366	4/2/06 5:58	362
4/2/06 6:27	361	4/2/06 6:18	359
4/2/06 6:47	357	4/2/06 6:37	355
4/2/06 7:06	357	4/2/06 6:57	354
4/2/06 7:26	353	4/2/06 7:16	352
4/2/06 7:46	350	4/2/06 7:36	350
4/2/06 8:05	348	4/2/06 7:56	348
4/2/06 8:25	345	4/2/06 8:15	346
4/2/06 8:44	344	4/2/06 8:35	345
4/2/06 9:04	342	4/2/06 8:54	344
4/2/06 9:23	347	4/2/06 9:14	348
4/2/06 9:43	348	4/2/06 9:33	347
4/2/06 10:02	346	4/2/06 9:53	345
4/2/06 10:22	347	4/2/06 10:12	345
4/2/06 10:42	350	4/2/06 10:32	347
4/2/06 11:01	349	4/2/06 10:51	348
4/2/06 11:21	349	4/2/06 11:11	348
4/2/06 11:40	343	4/2/06 11:30	344
4/2/06 12:00	343	4/2/06 11:50	344
4/2/06 12:19	345	4/2/06 12:09	345
4/2/06 12:39	346	4/2/06 12:29	346
4/2/06 12:58	350	4/2/06 12:49	349
4/2/06 13:18	347	4/2/06 13:08	347
4/2/06 13:38	350	4/2/06 13:28	350
4/2/06 13:57	351	4/2/06 13:47	350
4/2/06 14:17	352	4/2/06 14:07	353
4/2/06 14:36	353	4/2/06 14:26	354
4/2/06 14:56	355	4/2/06 14:46	355
4/2/06 15:15	355	4/2/06 15:05	355
4/2/06 15:35	357	4/2/06 15:25	356
4/2/06 15:54	357	4/2/06 15:44	356
4/2/06 16:14	358	4/2/06 16:04	357
4/2/06 16:34	359	4/2/06 16:23	357
4/2/06 16:53	363	4/2/06 16:43	359
4/2/06 17:13	364	4/2/06 17:02	361
4/2/06 17:32	364	4/2/06 17:22	361
4/2/06 17:52	369	4/2/06 17:42	364
4/2/06 18:11	368	4/2/06 18:01	365
4/2/06 18:31	373	4/2/06 18:21	368
4/2/06 18:50	379	4/2/06 18:40	372
4/2/06 19:10	385	4/2/06 19:00	375
4/2/06 19:30	397	4/2/06 19:19	382
4/2/06 19:49	407	4/2/06 19:39	388
4/2/06 20:09	429	4/2/06 19:58	401
4/2/06 20:28	437	4/2/06 20:18	407
4/2/06 20:48	438	4/2/06 20:37	408
4/2/06 21:07	463	4/2/06 20:57	419
4/2/06 21:27	457	4/2/06 21:16	421
4/2/06 21:46	457	4/2/06 21:36	421
4/2/06 22:06	430	4/2/06 21:56	407
4/2/06 22:26	430	4/2/06 22:15	406
4/2/06 22:45	425	4/2/06 22:35	405
4/2/06 23:05	455	4/2/06 22:54	419
4/2/06 23:24	473	4/2/06 23:14	427
4/2/06 23:44	483	4/2/06 23:33	433
4/3/06 0:03	490	4/2/06 23:53	440
4/3/06 0:23	496	4/3/06 0:12	444
4/3/06 0:42	491	4/3/06 0:32	447
4/3/06 1:02	497	4/3/06 0:51	450
4/3/06 1:22	502	4/3/06 1:11	459
4/3/06 1:41	486	4/3/06 1:30	451
4/3/06 2:01	472	4/3/06 1:50	443
4/3/06 2:20	484	4/3/06 2:09	449
4/3/06 2:40	477	4/3/06 2:29	449
4/3/06 2:59	465	4/3/06 2:49	441
4/3/06 3:19	450	4/3/06 3:08	432
4/3/06 3:38	448	4/3/06 3:28	431
4/3/06 3:58	438	4/3/06 3:47	426
4/3/06 4:18	425	4/3/06 4:07	418
4/3/06 4:37	417	4/3/06 4:26	411
4/3/06 4:57	408	4/3/06 4:46	403
4/3/06 5:16	377	4/3/06 5:05	376
4/3/06 5:36	375	4/3/06 5:25	374
4/3/06 5:55	372	4/3/06 5:44	372
4/3/06 6:15	372	4/3/06 6:04	371
4/3/06 6:34	371	4/3/06 6:23	371
4/3/06 6:54	373	4/3/06 6:43	372
4/3/06 7:14	371	4/3/06 7:02	371
4/3/06 7:33	368	4/3/06 7:22	368
4/3/06 7:53	367	4/3/06 7:42	367
4/3/06 8:12	365	4/3/06 8:01	366
4/3/06 8:32	367	4/3/06 8:21	367
4/3/06 8:51	363	4/3/06 8:40	364
4/3/06 9:11	352	4/3/06 9:00	354
4/3/06 9:30	344	4/3/06 9:19	346
4/3/06 9:50	337	4/3/06 9:39	339
4/3/06 10:10	332	4/3/06 9:58	333
4/3/06 10:29	327	4/3/06 10:18	329
4/3/06 10:49	325	4/3/06 10:37	326
4/3/06 11:08	324	4/3/06 10:57	325
4/3/06 11:28	323	4/3/06 11:16	325
4/3/06 11:47	324	4/3/06 11:36	324
4/3/06 12:07	322	4/3/06 11:56	323
4/3/06 12:26	316	4/3/06 12:15	320
4/3/06 12:46	313	4/3/06 12:35	318
4/3/06 13:06	315	4/3/06 12:54	320
4/3/06 13:25	314	4/3/06 13:14	319
4/3/06 13:45	314	4/3/06 13:33	320
4/3/06 14:04	315	4/3/06 13:53	321
4/3/06 14:24	314	4/3/06 14:12	320
4/3/06 14:43	317	4/3/06 14:32	322
4/3/06 15:03	315	4/3/06 14:51	321
4/3/06 15:22	315	4/3/06 15:11	321
4/3/06 15:42	317	4/3/06 15:30	322
4/3/06 16:02	315	4/3/06 15:50	320
4/3/06 16:21	315	4/3/06 16:09	319
4/3/06 16:41	319	4/3/06 16:29	323
4/3/06 17:00	323	4/3/06 16:49	327
4/3/06 17:20	326	4/3/06 17:08	330
4/3/06 17:39	325	4/3/06 17:28	328
4/3/06 17:59	321	4/3/06 17:47	324
4/3/06 18:18	321	4/3/06 18:07	388
4/3/06 18:38	370	4/3/06 18:26	401
4/3/06 18:58	407	4/3/06 18:46	394
4/3/06 19:17	483	4/3/06 19:05	361
4/3/06 19:37	411	4/3/06 19:25	395
4/3/06 19:56	445	4/3/06 19:44	492
4/3/06 20:16	366	4/3/06 20:04	400
4/3/06 20:35	354	4/3/06 20:23	617
4/3/06 20:55	378	4/3/06 20:43	679
4/3/06 21:14	490	4/3/06 21:02	545
4/3/06 21:34	546	4/3/06 21:22	482
4/3/06 21:54	557	4/3/06 21:42	613
4/3/06 22:13	539	4/3/06 22:01	637
4/3/06 22:33	549	4/3/06 22:21	503
4/3/06 22:52	479	4/3/06 22:40	559
4/3/06 23:12	574	4/3/06 23:00	533
4/3/06 23:31	551	4/3/06 23:19	619
4/3/06 23:51	594	4/3/06 23:39	673
4/4/06 0:11	576	4/3/06 23:58	617
4/4/06 0:30	556	4/4/06 0:18	558
4/4/06 0:50	481	4/4/06 0:37	575
4/4/06 1:09	482	4/4/06 0:57	567
4/4/06 1:29	481	4/4/06 1:16	575
4/4/06 1:48	468	4/4/06 1:36	519
4/4/06 2:08	467	4/4/06 1:55	452
4/4/06 2:27	460	4/4/06 2:15	458
4/4/06 2:47	448	4/4/06 2:35	440
4/4/06 3:07	410	4/4/06 2:54	415
4/4/06 3:26	395	4/4/06 3:14	413
4/4/06 3:46	383	4/4/06 3:33	393
4/4/06 4:05	372	4/4/06 3:53	377
4/4/06 4:25	358	4/4/06 4:12	358
4/4/06 4:44	348	4/4/06 4:32	347
4/4/06 5:04	336	4/4/06 4:51	329
4/4/06 5:23	326	4/4/06 5:11	318
4/4/06 5:43	320	4/4/06 5:30	311
4/4/06 6:03	316	4/4/06 5:50	309
4/4/06 6:22	314	4/4/06 6:09	308
4/4/06 6:42	315	4/4/06 6:29	310
4/4/06 7:01	323	4/4/06 6:49	321
4/4/06 7:21	331	4/4/06 7:08	330
4/4/06 7:40	337	4/4/06 7:28	337
4/4/06 8:00	333	4/4/06 7:47	331
4/4/06 8:19	337	4/4/06 8:07	335
4/4/06 8:39	338	4/4/06 8:26	336
4/4/06 8:59	331	4/4/06 8:46	327
4/4/06 9:18	319	4/4/06 9:05	314
4/4/06 9:38	316	4/4/06 9:25	314
4/4/06 9:57	318	4/4/06 9:44	320
4/4/06 10:17	320	4/4/06 10:04	322
4/4/06 10:36	321	4/4/06 10:23	321
4/4/06 10:56	321	4/4/06 10:43	320
4/4/06 11:15	322	4/4/06 11:02	321
4/4/06 11:35	322	4/4/06 11:22	321
4/4/06 11:55	323	4/4/06 11:42	322
4/4/06 12:14	323	4/4/06 12:01	321
4/4/06 12:34	323	4/4/06 12:21	322
4/4/06 12:53	319	4/4/06 12:40	318
4/4/06 13:13	317	4/4/06 13:00	317
4/4/06 13:32	308	4/4/06 13:19	306
4/4/06 13:52	301	4/4/06 13:39	299
4/4/06 14:11	295	4/4/06 13:58	293
4/4/06 14:31	288	4/4/06 14:18	286
4/4/06 14:51	284	4/4/06 14:37	282
4/4/06 15:10	286	4/4/06 14:57	285
4/4/06 15:30	289	4/4/06 15:16	288
4/4/06 15:49	287	4/4/06 15:36	286
4/4/06 16:09	285	4/4/06 15:55	280
4/4/06 16:28	287	4/4/06 16:15	285
4/4/06 16:48	298	4/4/06 16:35	300
4/4/06 17:07	289	4/4/06 16:54	292
4/4/06 17:27	289	4/4/06 17:14	291
4/4/06 17:47	297	4/4/06 17:33	304
4/4/06 18:06	319	4/4/06 17:53	338
4/4/06 18:26	304	4/4/06 18:12	332
4/4/06 18:45	349	4/4/06 18:32	374
4/4/06 19:05	351	4/4/06 18:51	370
4/4/06 19:24	357	4/4/06 19:11	391
4/4/06 19:44	335	4/4/06 19:30	371
4/4/06 20:03	352	4/4/06 19:50	414
4/4/06 20:23	350	4/4/06 20:09	406
4/4/06 20:43	354	4/4/06 20:29	451
4/4/06 21:02	384	4/4/06 20:49	521
4/4/06 21:22	479	4/4/06 21:08	505
4/4/06 21:41	493	4/4/06 21:28	453
4/4/06 22:01	447	4/4/06 21:47	536
4/4/06 22:20	506	4/4/06 22:07	556
4/4/06 22:40	497	4/4/06 22:26	455
4/4/06 22:59	487	4/4/06 22:46	501
4/4/06 23:19	541	4/4/06 23:05	475
4/4/06 23:39	505	4/4/06 23:25	577
4/4/06 23:58	564	4/4/06 23:44	613
4/5/06 0:18	542	4/5/06 0:04	497
4/5/06 0:37	482	4/5/06 0:23	514
4/5/06 0:57	425	4/5/06 0:43	559
4/5/06 1:16	450	4/5/06 1:02	529
4/5/06 1:36	408	4/5/06 1:22	439
4/5/06 1:55	414	4/5/06 1:42	447
4/5/06 2:15	410	4/5/06 2:01	416
4/5/06 2:35	421	4/5/06 2:21	437
4/5/06 2:54	383	4/5/06 2:40	390
4/5/06 3:14	367	4/5/06 3:00	373
4/5/06 3:33	358	4/5/06 3:19	365
4/5/06 3:53	350	4/5/06 3:39	354
4/5/06 4:12	338	4/5/06 3:58	340
4/5/06 4:32	328	4/5/06 4:18	327
4/5/06 4:51	324	4/5/06 4:37	322
4/5/06 5:11	322	4/5/06 4:57	320
4/5/06 5:31	320	4/5/06 5:16	318
4/5/06 5:50	319	4/5/06 5:36	317
4/5/06 6:10	317	4/5/06 5:55	315
4/5/06 6:29	311	4/5/06 6:15	308
4/5/06 6:49	306	4/5/06 6:35	304
4/5/06 7:08	302	4/5/06 6:54	300
4/5/06 7:28	308	4/5/06 7:14	307
4/5/06 7:47	313	4/5/06 7:33	312
4/5/06 8:07	316	4/5/06 7:53	314
4/5/06 8:27	313	4/5/06 8:12	311
4/5/06 8:46	305	4/5/06 8:32	303
4/5/06 9:06	304	4/5/06 8:51	302
4/5/06 9:25	305	4/5/06 9:11	304
4/5/06 9:45	299	4/5/06 9:30	296
4/5/06 10:04	293	4/5/06 9:50	290
4/5/06 10:24	288	4/5/06 10:09	283
4/5/06 10:43	287	4/5/06 10:29	280
4/5/06 11:03	288	4/5/06 10:48	282
4/5/06 11:23	297	4/5/06 11:08	294
4/5/06 11:42	299	4/5/06 11:28	297
4/5/06 12:02	302	4/5/06 11:47	300
4/5/06 12:21	304	4/5/06 12:07	301
4/5/06 12:41	304	4/5/06 12:26	301
4/5/06 13:00	298	4/5/06 12:46	295
4/5/06 13:20	301	4/5/06 13:05	298
4/5/06 13:39	303	4/5/06 13:25	301
4/5/06 13:59	306	4/5/06 13:44	304
4/5/06 14:19	307	4/5/06 14:04	305
4/5/06 14:38	308	4/5/06 14:23	306
4/5/06 14:58	309	4/5/06 14:43	306
4/5/06 15:17	309	4/5/06 15:02	307
4/5/06 15:37	310	4/5/06 15:22	308
4/5/06 15:56	309	4/5/06 15:42	307
4/5/06 16:16	299	4/5/06 16:01	294
4/5/06 16:35	295	4/5/06 16:21	291
4/5/06 16:55	295	4/5/06 16:40	293
4/5/06 17:15	300	4/5/06 17:00	301
4/5/06 17:34	310	4/5/06 17:19	334
4/5/06 17:54	329	4/5/06 17:39	385
4/5/06 18:13	346	4/5/06 17:58	434
4/5/06 18:33	353	4/5/06 18:18	439
4/5/06 18:52	407	4/5/06 18:37	444
4/5/06 19:12	420	4/5/06 18:57	422
4/5/06 19:32	446	4/5/06 19:16	417
4/5/06 19:51	470	4/5/06 19:36	461
4/5/06 20:11	432	4/5/06 19:55	524
4/5/06 20:30	411	4/5/06 20:15	577
4/5/06 20:50	408	4/5/06 20:35	694
4/5/06 21:09	470	4/5/06 20:54	596
4/5/06 21:29	563	4/5/06 21:14	591
4/5/06 21:48	492	4/5/06 21:33	543
4/5/06 22:08	492	4/5/06 21:53	619
4/5/06 22:28	493	4/5/06 22:12	556
4/5/06 22:47	506	4/5/06 22:32	502
4/5/06 23:07	526	4/5/06 22:51	568
4/5/06 23:26	525	4/5/06 23:11	589
4/5/06 23:46	526	4/5/06 23:30	656
4/6/06 0:05	567	4/5/06 23:50	700
4/6/06 0:25	559	4/6/06 0:09	607
4/6/06 0:44	515	4/6/06 0:29	603
4/6/06 1:04	473	4/6/06 0:48	630
4/6/06 1:24	482	4/6/06 1:08	631
4/6/06 1:43	474	4/6/06 1:28	580
4/6/06 2:03	465	4/6/06 1:47	535
4/6/06 2:22	458	4/6/06 2:07	510
4/6/06 2:42	441	4/6/06 2:26	485
4/6/06 3:01	431	4/6/06 2:46	478
4/6/06 3:21	419	4/6/06 3:05	452
4/6/06 3:40	407	4/6/06 3:25	432
4/6/06 4:00	394	4/6/06 3:44	406
4/6/06 4:20	379	4/6/06 4:04	380
4/6/06 4:39	372	4/6/06 4:23	366
4/6/06 4:59	362	4/6/06 4:43	352
4/6/06 5:18	354	4/6/06 5:02	341
4/6/06 5:38	350	4/6/06 5:22	336
4/6/06 5:57	343	4/6/06 5:42	330
4/6/06 6:17	338	4/6/06 6:01	326
4/6/06 6:36	338	4/6/06 6:21	327
4/6/06 6:56	338	4/6/06 6:40	327
4/6/06 7:16	337	4/6/06 7:00	326
4/6/06 7:35	334	4/6/06 7:19	324
4/6/06 7:55	331	4/6/06 7:39	321
4/6/06 8:14	328	4/6/06 7:58	319
4/6/06 8:34	326	4/6/06 8:18	317
4/6/06 8:53	325	4/6/06 8:37	317
4/6/06 9:13	323	4/6/06 8:57	316
4/6/06 9:32	322	4/6/06 9:16	314
4/6/06 9:52	323	4/6/06 9:36	314
4/6/06 10:12	322	4/6/06 9:55	313
4/6/06 10:31	320	4/6/06 10:15	313
4/6/06 10:51	318	4/6/06 10:35	311
4/6/06 11:10	317	4/6/06 10:54	310
4/6/06 11:30	316	4/6/06 11:14	307
4/6/06 11:49	315	4/6/06 11:33	306
4/6/06 12:09	319	4/6/06 11:53	315
4/6/06 12:28	319	4/6/06 12:12	313
4/6/06 12:48	325	4/6/06 12:32	323
4/6/06 13:08	327	4/6/06 12:51	326
4/6/06 13:27	330	4/6/06 13:11	328
4/6/06 13:47	332	4/6/06 13:30	331
4/6/06 14:06	332	4/6/06 13:50	330
4/6/06 14:26	332	4/6/06 14:09	329
4/6/06 14:45	332	4/6/06 14:29	329
4/6/06 15:05	331	4/6/06 14:48	328
4/6/06 15:24	331	4/6/06 15:08	329
4/6/06 15:44	331	4/6/06 15:28	329
4/6/06 16:04	332	4/6/06 15:47	330
4/6/06 16:23	332	4/6/06 16:07	331
4/6/06 16:43	334	4/6/06 16:26	334
4/6/06 17:02	337	4/6/06 16:46	339
4/6/06 17:22	338	4/6/06 17:05	343
4/6/06 17:41	341	4/6/06 17:25	346
4/6/06 18:01	346	4/6/06 17:44	356
4/6/06 18:20	354	4/6/06 18:04	370
4/6/06 18:40	363	4/6/06 18:23	380
4/6/06 19:00	369	4/6/06 18:43	392
4/6/06 19:19	373	4/6/06 19:02	397
4/6/06 19:39	387	4/6/06 19:22	420
4/6/06 19:58	389	4/6/06 19:42	415
4/6/06 20:18	384	4/6/06 20:01	401
4/6/06 20:37	384	4/6/06 20:21	404
4/6/06 20:57	385	4/6/06 20:40	401
4/6/06 21:16	392	4/6/06 21:00	438
4/6/06 21:36	386	4/6/06 21:19	400
4/6/06 21:56	377	4/6/06 21:39	387
4/6/06 22:15	382	4/6/06 21:58	408
4/6/06 22:35	387	4/6/06 22:18	416
4/6/06 22:54	428	4/6/06 22:37	502
4/6/06 23:14	448	4/6/06 22:57	533
4/6/06 23:33	467	4/6/06 23:16	565
4/6/06 23:53	484	4/6/06 23:36	622
4/7/06 0:12	484	4/6/06 23:55	581
4/7/06 0:32	479	4/7/06 0:15	564
4/7/06 0:52	469	4/7/06 0:35	544
4/7/06 1:11	468	4/7/06 0:54	548
4/7/06 1:31	473	4/7/06 1:14	579
4/7/06 1:50	482	4/7/06 1:33	607
4/7/06 2:10	491	4/7/06 1:53	552
4/7/06 2:29	492	4/7/06 2:12	574
4/7/06 2:49	485	4/7/06 2:32	563
4/7/06 3:08	465	4/7/06 2:51	507
4/7/06 3:28	450	4/7/06 3:11	478
4/7/06 3:48	455	4/7/06 3:30	494
4/7/06 4:07	447	4/7/06 3:50	473
4/7/06 4:27	439	4/7/06 4:09	460
4/7/06 4:46	425	4/7/06 4:29	432
4/7/06 5:06	416	4/7/06 4:48	418
4/7/06 5:25	413	4/7/06 5:08	416
4/7/06 5:45	405	4/7/06 5:28	406
4/7/06 6:04	401	4/7/06 5:47	402
4/7/06 6:24	400	4/7/06 6:07	403
4/7/06 6:44	402	4/7/06 6:26	408
4/7/06 7:03	409	4/7/06 6:46	423
4/7/06 7:23	411	4/7/06 7:05	417
4/7/06 7:42	401	4/7/06 7:25	405
4/7/06 8:02	397	4/7/06 7:44	400
4/7/06 8:21	393	4/7/06 8:04	397
4/7/06 8:41	390	4/7/06 8:23	393
4/7/06 9:00	389	4/7/06 8:43	393
4/7/06 9:20	388	4/7/06 9:02	395
4/7/06 9:40	389	4/7/06 9:22	396
4/7/06 9:59	389	4/7/06 9:41	397
4/7/06 10:19	390	4/7/06 10:01	399
4/7/06 10:38	391	4/7/06 10:21	401
4/7/06 10:58	391	4/7/06 10:40	401
4/7/06 11:17	391	4/7/06 11:00	401
4/7/06 11:37	390	4/7/06 11:19	399
4/7/06 11:56	388	4/7/06 11:39	396
4/7/06 12:16	387	4/7/06 11:58	395
4/7/06 12:36	387	4/7/06 12:18	394
4/7/06 12:55	386	4/7/06 12:37	391
4/7/06 13:15	385	4/7/06 12:57	390
4/7/06 13:34	383	4/7/06 13:16	387
4/7/06 13:54	380	4/7/06 13:36	384
4/7/06 14:13	379	4/7/06 13:55	383
4/7/06 14:33	378	4/7/06 14:15	381
4/7/06 14:53	378	4/7/06 14:35	379
4/7/06 15:12	376	4/7/06 14:54	378
4/7/06 15:32	376	4/7/06 15:14	379
4/7/06 15:51	376	4/7/06 15:33	379
4/7/06 16:11	376	4/7/06 15:53	379
4/7/06 16:30	374	4/7/06 16:12	378
4/7/06 16:50	376	4/7/06 16:32	379
4/7/06 17:09	376	4/7/06 16:51	379
4/7/06 17:29	378	4/7/06 17:11	381
4/7/06 17:49	381	4/7/06 17:30	384
4/7/06 18:08	382	4/7/06 17:50	386
4/7/06 18:28	384	4/7/06 18:09	387
4/7/06 18:47	385	4/7/06 18:29	389
4/7/06 19:07	387	4/7/06 18:48	391
4/7/06 19:26	388	4/7/06 19:08	391
4/7/06 19:46	378	4/7/06 19:28	381
4/7/06 20:05	371	4/7/06 19:47	376
4/7/06 20:25	361	4/7/06 20:07	365
4/7/06 20:45	352	4/7/06 20:26	355
4/7/06 21:04	347	4/7/06 20:46	351
4/7/06 21:24	342	4/7/06 21:05	346
4/7/06 21:43	341	4/7/06 21:25	346
4/7/06 22:03	340	4/7/06 21:44	346
4/7/06 22:22	336	4/7/06 22:04	341
4/7/06 22:42	334	4/7/06 22:23	341
4/7/06 23:01	335	4/7/06 22:43	343
4/7/06 23:21	337	4/7/06 23:02	345
4/7/06 23:41	340	4/7/06 23:22	349
4/8/06 0:00	342	4/7/06 23:41	354
4/8/06 0:20	335	4/8/06 0:01	340
4/8/06 0:39	336	4/8/06 0:21	344
4/8/06 0:59	332	4/8/06 0:40	338
4/8/06 1:18	334	4/8/06 1:00	343
4/8/06 1:38	325	4/8/06 1:19	328
4/8/06 1:57	324	4/8/06 1:39	328
4/8/06 2:17	327	4/8/06 1:58	333
4/8/06 2:37	335	4/8/06 2:18	346
4/8/06 2:56	332	4/8/06 2:37	339
4/8/06 3:16	331	4/8/06 2:57	337
4/8/06 3:35	328	4/8/06 3:16	331
4/8/06 3:55	324	4/8/06 3:36	324
4/8/06 4:14	319	4/8/06 3:55	319
4/8/06 4:34	313	4/8/06 4:15	312
4/8/06 4:53	312	4/8/06 4:35	310
4/8/06 5:13	308	4/8/06 4:54	306
4/8/06 5:33	305	4/8/06 5:14	302
4/8/06 5:52	303	4/8/06 5:33	300
4/8/06 6:12	301	4/8/06 5:53	298
4/8/06 6:31	300	4/8/06 6:12	296
4/8/06 6:51	297	4/8/06 6:32	293
4/8/06 7:10	296	4/8/06 6:51	292
4/8/06 7:30	295	4/8/06 7:11	292
4/8/06 7:49	294	4/8/06 7:30	290
4/8/06 8:09	289	4/8/06 7:50	285
4/8/06 8:29	287	4/8/06 8:09	283
4/8/06 8:48	286	4/8/06 8:29	282
4/8/06 9:08	285	4/8/06 8:48	281
4/8/06 9:27	284	4/8/06 9:08	280
4/8/06 9:47	282	4/8/06 9:28	278
4/8/06 10:06	281	4/8/06 9:47	277
4/8/06 10:26	280	4/8/06 10:07	276
4/8/06 10:45	278	4/8/06 10:26	274
4/8/06 11:05	275	4/8/06 10:46	271
4/8/06 11:25	273	4/8/06 11:05	268
4/8/06 11:44	271	4/8/06 11:25	267
4/8/06 12:04	270	4/8/06 11:44	265
4/8/06 12:23	269	4/8/06 12:04	264
4/8/06 12:43	268	4/8/06 12:23	263
4/8/06 13:02	267	4/8/06 12:43	261
4/8/06 13:22	268	4/8/06 13:02	262
4/8/06 13:41	268	4/8/06 13:22	261
4/8/06 14:01	267	4/8/06 13:41	260
4/8/06 14:21	266	4/8/06 14:01	260
4/8/06 14:40	266	4/8/06 14:21	259
4/8/06 15:00	264	4/8/06 14:40	258
4/8/06 15:19	265	4/8/06 15:00	258
4/8/06 15:39	264	4/8/06 15:19	257
4/8/06 15:58	263	4/8/06 15:39	256
4/8/06 16:18	263	4/8/06 15:58	256
4/8/06 16:37	265	4/8/06 16:18	259
4/8/06 16:57	267	4/8/06 16:37	263
4/8/06 17:17	273	4/8/06 16:57	273
4/8/06 17:36	280	4/8/06 17:16	279
4/8/06 17:56	288	4/8/06 17:36	328
4/8/06 18:15	323	4/8/06 17:55	345
4/8/06 18:35	307	4/8/06 18:15	354
4/8/06 18:54	352	4/8/06 18:34	363
4/8/06 19:14	366	4/8/06 18:54	367
4/8/06 19:33	449	4/8/06 19:14	384
4/8/06 19:53	396	4/8/06 19:33	374
4/8/06 20:13	374	4/8/06 19:53	437
4/8/06 20:32	340	4/8/06 20:12	444
4/8/06 20:52	338	4/8/06 20:32	668
4/8/06 21:11	485	4/8/06 20:51	604
4/8/06 21:31	575	4/8/06 21:11	518
4/8/06 21:50	565	4/8/06 21:30	513
4/8/06 22:10	569	4/8/06 21:50	570
4/8/06 22:29	508	4/8/06 22:09	576
4/8/06 22:49	550	4/8/06 22:29	436
4/8/06 23:09	523	4/8/06 22:48	553
4/8/06 23:28	583	4/8/06 23:08	505
4/8/06 23:48	576	4/8/06 23:28	524
4/9/06 0:07	606	4/8/06 23:47	618
4/9/06 0:27	577	4/9/06 0:07	557
4/9/06 0:46	499	4/9/06 0:26	577
4/9/06 1:06	456	4/9/06 0:46	646
4/9/06 1:25	510	4/9/06 1:05	612
4/9/06 1:45	489	4/9/06 1:25	564
4/9/06 2:05	461	4/9/06 1:44	483
4/9/06 2:24	473	4/9/06 2:04	531
4/9/06 2:44	430	4/9/06 2:23	524
4/9/06 3:03	405	4/9/06 2:43	469
4/9/06 3:23	392	4/9/06 3:02	430
4/9/06 3:42	386	4/9/06 3:22	421
4/9/06 4:02	376	4/9/06 3:41	391
4/9/06 4:21	366	4/9/06 4:01	374
4/9/06 4:41	355	4/9/06 4:21	358
4/9/06 5:01	339	4/9/06 4:40	337
4/9/06 5:20	326	4/9/06 5:00	319
4/9/06 5:40	318	4/9/06 5:19	310
4/9/06 5:59	313	4/9/06 5:39	304
4/9/06 6:19	308	4/9/06 5:58	300
4/9/06 6:38	305	4/9/06 6:18	296
4/9/06 6:58	303	4/9/06 6:37	294
4/9/06 7:17	300	4/9/06 6:57	291
4/9/06 7:37	298	4/9/06 7:16	288
4/9/06 7:57	296	4/9/06 7:36	287
4/9/06 8:16	294	4/9/06 7:55	285
4/9/06 8:36	292	4/9/06 8:15	283
4/9/06 8:55	290	4/9/06 8:34	282
4/9/06 9:15	289	4/9/06 8:54	281
4/9/06 9:34	287	4/9/06 9:14	281
4/9/06 9:54	287	4/9/06 9:33	283
4/9/06 10:14	287	4/9/06 9:53	284
4/9/06 10:33	286	4/9/06 10:12	282
4/9/06 10:53	284	4/9/06 10:32	281
4/9/06 11:12	283	4/9/06 10:51	280
4/9/06 11:32	282	4/9/06 11:11	278
4/9/06 11:51	281	4/9/06 11:30	275
4/9/06 12:11	280	4/9/06 11:50	276
4/9/06 12:30	280	4/9/06 12:09	275
4/9/06 12:50	279	4/9/06 12:29	275
4/9/06 13:10	278	4/9/06 12:48	274
4/9/06 13:29	278	4/9/06 13:08	273
4/9/06 13:49	277	4/9/06 13:28	271
4/9/06 14:08	277	4/9/06 13:47	271
4/9/06 14:28	277	4/9/06 14:07	270
4/9/06 14:47	279	4/9/06 14:26	273
4/9/06 15:07	281	4/9/06 14:46	275
4/9/06 15:26	279	4/9/06 15:05	270
4/9/06 15:46	277	4/9/06 15:25	267
4/9/06 16:06	276	4/9/06 15:44	266
4/9/06 16:25	277	4/9/06 16:04	269
4/9/06 16:45	284	4/9/06 16:23	280
4/9/06 17:04	294	4/9/06 16:43	293
4/9/06 17:24	303	4/9/06 17:02	307
4/9/06 17:43	316	4/9/06 17:22	322
4/9/06 18:03	333	4/9/06 17:41	358
4/9/06 18:22	355	4/9/06 18:01	387
4/9/06 18:42	362	4/9/06 18:21	427
4/9/06 19:02	409	4/9/06 18:40	408
4/9/06 19:21	457	4/9/06 19:00	427
4/9/06 19:41	462	4/9/06 19:19	417
4/9/06 20:00	470	4/9/06 19:39	446
4/9/06 20:20	420	4/9/06 19:58	517
4/9/06 20:39	396	4/9/06 20:18	635
4/9/06 20:59	402	4/9/06 20:37	734
4/9/06 21:18	522	4/9/06 20:57	612
4/9/06 21:38	594	4/9/06 21:16	606
4/9/06 21:58	602	4/9/06 21:36	572
4/9/06 22:17	620	4/9/06 21:55	626
4/9/06 22:37	589	4/9/06 22:15	542
4/9/06 22:56	617	4/9/06 22:34	607
4/9/06 23:16	602	4/9/06 22:54	612
4/9/06 23:35	615	4/9/06 23:14	582
4/9/06 23:55	643	4/9/06 23:33	516
4/10/06 0:14	640	4/9/06 23:53	555
4/10/06 0:34	619	4/10/06 0:12	612
4/10/06 0:54	520	4/10/06 0:32	678
4/10/06 1:13	530	4/10/06 0:51	689
4/10/06 1:33	533	4/10/06 1:11	632
4/10/06 1:52	512	4/10/06 1:30	599
4/10/06 2:12	491	4/10/06 1:50	549
4/10/06 2:31	489	4/10/06 2:09	572
4/10/06 2:51	461	4/10/06 2:29	559
4/10/06 3:10	436	4/10/06 2:48	492
4/10/06 3:30	425	4/10/06 3:08	476
4/10/06 3:50	415	4/10/06 3:27	449
4/10/06 4:09	405	4/10/06 3:47	418
4/10/06 4:29	390	4/10/06 4:07	397
4/10/06 4:48	377	4/10/06 4:26	378
4/10/06 5:08	364	4/10/06 4:46	359
4/10/06 5:27	353	4/10/06 5:05	347
4/10/06 5:47	347	4/10/06 5:25	339
4/10/06 6:06	342	4/10/06 5:44	334
4/10/06 6:26	338	4/10/06 6:04	330
4/10/06 6:46	333	4/10/06 6:23	326
4/10/06 7:05	329	4/10/06 6:43	321
4/10/06 7:25	326	4/10/06 7:02	319
4/10/06 7:44	323	4/10/06 7:22	316
4/10/06 8:04	320	4/10/06 7:41	313
4/10/06 8:23	317	4/10/06 8:01	311
4/10/06 8:43	315	4/10/06 8:21	310
4/10/06 9:02	314	4/10/06 8:40	308
4/10/06 9:22	312	4/10/06 9:00	306
4/10/06 9:42	311	4/10/06 9:19	305
4/10/06 10:01	310	4/10/06 9:39	305
4/10/06 10:21	312	4/10/06 9:58	308
4/10/06 10:40	314	4/10/06 10:18	310
4/10/06 11:00	317	4/10/06 10:37	311
4/10/06 11:19	316	4/10/06 10:57	309
4/10/06 11:39	313	4/10/06 11:16	307
4/10/06 11:58	310	4/10/06 11:36	303
4/10/06 12:18	307	4/10/06 11:55	300
4/10/06 12:38	305	4/10/06 12:15	297
4/10/06 12:57	303	4/10/06 12:34	296
4/10/06 13:17	302	4/10/06 12:54	294
4/10/06 13:36	300	4/10/06 13:14	293
4/10/06 13:56	299	4/10/06 13:33	291
4/10/06 14:15	297	4/10/06 13:53	290
4/10/06 14:35	296	4/10/06 14:12	289
4/10/06 14:54	295	4/10/06 14:32	288
4/10/06 15:14	294	4/10/06 14:51	286
4/10/06 15:34	293	4/10/06 15:11	285
4/10/06 15:53	292	4/10/06 15:30	285
4/10/06 16:13	293	4/10/06 15:50	286
4/10/06 16:32	295	4/10/06 16:09	289
4/10/06 16:52	299	4/10/06 16:29	296
4/10/06 17:11	305	4/10/06 16:48	304
4/10/06 17:31	313	4/10/06 17:08	319
4/10/06 17:50	328	4/10/06 17:27	343
4/10/06 18:10	353	4/10/06 17:47	397
4/10/06 18:30	368	4/10/06 18:07	461
4/10/06 18:49	393	4/10/06 18:26	444
4/10/06 19:09	429	4/10/06 18:46	444
4/10/06 19:28	500	4/10/06 19:05	427
4/10/06 19:48	509	4/10/06 19:25	447
4/10/06 20:07	514	4/10/06 19:44	507
4/10/06 20:27	436	4/10/06 20:04	501
4/10/06 20:46	422	4/10/06 20:23	700
4/10/06 21:06	510	4/10/06 20:43	736
4/10/06 21:26	578	4/10/06 21:02	619
4/10/06 21:45	621	4/10/06 21:22	660
4/10/06 22:05	628	4/10/06 21:41	672
4/10/06 22:24	643	4/10/06 22:01	637
4/10/06 22:44	654	4/10/06 22:21	536
4/10/06 23:03	630	4/10/06 22:40	623
4/10/06 23:23	648	4/10/06 23:00	598
4/10/06 23:42	626	4/10/06 23:19	592
		4/10/06 23:39	620
		4/10/06 23:58	554


==> graphs/julia.txt <==
date72	node72	date75	node75	date76	node76
6/15/2006 0:18	516	6/15/2006 0:12	516	6/15/2006 0:04	423
6/15/2006 0:38	525	6/15/2006 0:31	519	6/15/2006 0:23	422
6/15/2006 0:58	526	6/15/2006 0:51	515	6/15/2006 0:43	420
6/15/2006 1:17	522	6/15/2006 1:10	511	6/15/2006 1:02	418
6/15/2006 1:37	531	6/15/2006 1:30	513	6/15/2006 1:22	417
6/15/2006 1:56	534	6/15/2006 1:49	520	6/15/2006 1:41	416
6/15/2006 2:16	525	6/15/2006 2:09	519	6/15/2006 2:01	416
6/15/2006 2:35	508	6/15/2006 2:28	519	6/15/2006 2:21	418
6/15/2006 2:55	510	6/15/2006 2:48	517	6/15/2006 2:40	418
6/15/2006 3:14	513	6/15/2006 3:08	514	6/15/2006 3:00	418
6/15/2006 3:34	505	6/15/2006 3:27	509	6/15/2006 3:19	418
6/15/2006 3:54	531	6/15/2006 3:47	505	6/15/2006 3:39	420
6/15/2006 4:13	525	6/15/2006 4:06	501	6/15/2006 3:58	422
6/15/2006 4:33	519	6/15/2006 4:26	488	6/15/2006 4:18	425
6/15/2006 4:52	517	6/15/2006 4:45	478	6/15/2006 4:37	428
6/15/2006 5:12	514	6/15/2006 5:05	469	6/15/2006 4:57	433
6/15/2006 5:31	511	6/15/2006 5:24	463	6/15/2006 5:16	438
6/15/2006 5:51	506	6/15/2006 5:44	458	6/15/2006 5:36	444
6/15/2006 6:10	502	6/15/2006 6:03	453	6/15/2006 5:56	451
6/15/2006 6:30	497	6/15/2006 6:23	449	6/15/2006 6:15	458
6/15/2006 6:50	484	6/15/2006 6:42	446	6/15/2006 6:35	465
6/15/2006 7:09	474	6/15/2006 7:02	441	6/15/2006 6:54	476
6/15/2006 7:29	466	6/15/2006 7:22	439	6/15/2006 7:14	480
6/15/2006 7:48	460	6/15/2006 7:41	438	6/15/2006 7:33	490
6/15/2006 8:08	454	6/15/2006 8:01	435	6/15/2006 7:53	499
6/15/2006 8:27	450	6/15/2006 8:20	433	6/15/2006 8:12	507
6/15/2006 8:47	447	6/15/2006 8:40	429	6/15/2006 8:32	507
6/15/2006 9:06	442	6/15/2006 8:59	428	6/15/2006 8:51	508
6/15/2006 9:26	438	6/15/2006 9:19	425	6/15/2006 9:11	510
6/15/2006 9:46	437	6/15/2006 9:38	423	6/15/2006 9:31	514
6/15/2006 10:05	435	6/15/2006 9:58	422	6/15/2006 9:50	513
6/15/2006 10:25	433	6/15/2006 10:17	419	6/15/2006 10:10	515
6/15/2006 10:44	430	6/15/2006 10:37	417	6/15/2006 10:29	515
6/15/2006 11:04	427	6/15/2006 10:56	416	6/15/2006 10:49	524
6/15/2006 11:23	425	6/15/2006 11:16	415	6/15/2006 11:08	527
6/15/2006 11:43	423	6/15/2006 11:35	413	6/15/2006 11:28	524
6/15/2006 12:02	422	6/15/2006 11:55	409	6/15/2006 11:47	528
6/15/2006 12:22	419	6/15/2006 12:15	407	6/15/2006 12:07	537
6/15/2006 12:42	418	6/15/2006 12:34	404	6/15/2006 12:26	531
6/15/2006 13:01	415	6/15/2006 12:54	404	6/15/2006 12:46	516
6/15/2006 13:21	414	6/15/2006 13:13	403	6/15/2006 13:05	518
6/15/2006 13:40	413	6/15/2006 13:33	403	6/15/2006 13:25	517
6/15/2006 14:00	410	6/15/2006 13:52	402	6/15/2006 13:45	509
6/15/2006 14:19	407	6/15/2006 14:12	400	6/15/2006 14:04	518
6/15/2006 14:39	404	6/15/2006 14:31	398	6/15/2006 14:24	545
6/15/2006 14:58	403	6/15/2006 14:51	400	6/15/2006 14:43	534
6/15/2006 15:18	402	6/15/2006 15:10	405	6/15/2006 15:03	527
6/15/2006 15:38	404	6/15/2006 15:30	410	6/15/2006 15:22	519
6/15/2006 15:57	402	6/15/2006 15:49	415	6/15/2006 15:42	515
6/15/2006 16:17	401	6/15/2006 16:09	422	6/15/2006 16:01	510
6/15/2006 16:36	399	6/15/2006 16:28	430	6/15/2006 16:21	505
6/15/2006 16:56	398	6/15/2006 16:48	440	6/15/2006 16:40	499
6/15/2006 17:15	402	6/15/2006 17:08	450	6/15/2006 17:00	489
6/15/2006 17:35	408	6/15/2006 17:27	459	6/15/2006 17:20	477
6/15/2006 17:55	413	6/15/2006 17:47	468	6/15/2006 17:39	469
6/15/2006 18:14	418	6/15/2006 18:06	475	6/15/2006 17:59	462
6/15/2006 18:34	425	6/15/2006 18:26	484	6/15/2006 18:18	457
6/15/2006 18:53	433	6/15/2006 18:45	495	6/15/2006 18:38	452
6/15/2006 19:13	442	6/15/2006 19:05	553	6/15/2006 18:57	449
6/15/2006 19:32	450	6/15/2006 19:24	538	6/15/2006 19:17	445
6/15/2006 19:52	478	6/15/2006 20:23	570	6/15/2006 19:36	441
6/15/2006 20:11	471	6/15/2006 20:42	552	6/15/2006 19:56	439
6/15/2006 20:31	474	6/15/2006 21:02	545	6/15/2006 20:15	437
6/15/2006 20:51	481	6/15/2006 21:21	544	6/15/2006 20:35	435
6/15/2006 21:10	486	6/15/2006 21:41	545	6/15/2006 20:55	433
6/15/2006 21:30	490	6/15/2006 22:01	558	6/15/2006 21:14	430
6/15/2006 21:49	496	6/15/2006 22:20	546	6/15/2006 21:34	428
6/15/2006 22:09	500	6/15/2006 22:40	545	6/15/2006 21:53	426
6/15/2006 22:28	505	6/15/2006 22:59	546	6/15/2006 22:13	424
6/15/2006 22:48	510	6/15/2006 23:19	546	6/15/2006 22:32	422
6/15/2006 23:07	516	6/15/2006 23:38	547	6/15/2006 22:52	421
6/15/2006 23:27	523	6/15/2006 23:58	545	6/15/2006 23:11	418
6/15/2006 23:47	527	6/16/2006 0:17	545	6/15/2006 23:31	417
6/16/2006 0:06	540	6/16/2006 0:37	545	6/15/2006 23:50	416
6/16/2006 0:26	533	6/16/2006 0:56	546	6/16/2006 0:10	413
6/16/2006 0:45	537	6/16/2006 1:16	542	6/16/2006 0:29	410
6/16/2006 1:05	539	6/16/2006 1:35	539	6/16/2006 0:49	408
6/16/2006 1:24	541	6/16/2006 1:55	536	6/16/2006 1:09	405
6/16/2006 1:44	543	6/16/2006 2:14	535	6/16/2006 1:28	405
6/16/2006 2:03	542	6/16/2006 2:34	527	6/16/2006 1:48	405
6/16/2006 2:23	543	6/16/2006 2:54	521	6/16/2006 2:07	405
6/16/2006 2:43	545	6/16/2006 3:13	517	6/16/2006 2:27	404
6/16/2006 3:02	543	6/16/2006 3:33	511	6/16/2006 2:46	402
6/16/2006 3:22	542	6/16/2006 3:52	504	6/16/2006 3:06	401
6/16/2006 3:41	541	6/16/2006 4:12	498	6/16/2006 3:25	403
6/16/2006 4:01	545	6/16/2006 4:31	494	6/16/2006 3:45	407
6/16/2006 4:20	538	6/16/2006 4:51	487	6/16/2006 4:04	412
6/16/2006 4:40	533	6/16/2006 5:10	482	6/16/2006 4:24	417
6/16/2006 4:59	524	6/16/2006 5:30	477	6/16/2006 4:44	424
6/16/2006 5:19	518	6/16/2006 5:49	474	6/16/2006 5:03	432
6/16/2006 5:39	516	6/16/2006 6:09	471	6/16/2006 5:23	441
6/16/2006 5:58	508	6/16/2006 6:28	469	6/16/2006 5:42	450
6/16/2006 6:18	499	6/16/2006 6:48	467	6/16/2006 6:02	461
6/16/2006 6:37	495	6/16/2006 7:07	464	6/16/2006 6:21	469
6/16/2006 6:57	490	6/16/2006 7:27	464	6/16/2006 6:41	476
6/16/2006 7:16	483	6/16/2006 7:47	464	6/16/2006 7:00	485
6/16/2006 7:36	478	6/16/2006 8:06	464	6/16/2006 7:20	492
6/16/2006 7:55	474	6/16/2006 8:26	464	6/16/2006 7:39	500
6/16/2006 8:15	471	6/16/2006 8:45	464	6/16/2006 7:59	508
6/16/2006 8:35	467	6/16/2006 9:05	465	6/16/2006 8:19	513
6/16/2006 8:54	465	6/16/2006 9:24	466	6/16/2006 8:38	517
6/16/2006 9:14	461	6/16/2006 9:44	466	6/16/2006 8:58	520
6/16/2006 9:33	461	6/16/2006 10:03	465	6/16/2006 9:17	523
6/16/2006 9:53	461	6/16/2006 10:23	463	6/16/2006 9:37	527
6/16/2006 10:12	462	6/16/2006 10:42	461	6/16/2006 9:56	531
6/16/2006 10:32	463	6/16/2006 11:02	457	6/16/2006 10:16	535
6/16/2006 10:51	464	6/16/2006 11:21	451	6/16/2006 10:35	534
6/16/2006 11:11	465	6/16/2006 11:41	447	6/16/2006 10:55	538
6/16/2006 11:31	465	6/16/2006 12:00	445	6/16/2006 11:14	542
6/16/2006 11:50	466	6/16/2006 12:20	445	6/16/2006 11:34	545
6/16/2006 12:10	465	6/16/2006 12:40	444	6/16/2006 11:54	545
6/16/2006 12:29	464	6/16/2006 12:59	442	6/16/2006 12:13	546
6/16/2006 12:49	462	6/16/2006 13:19	442	6/16/2006 12:33	581
6/16/2006 13:08	458	6/16/2006 13:38	441	6/16/2006 12:52	559
6/16/2006 13:28	453	6/16/2006 13:58	441	6/16/2006 13:12	552
6/16/2006 13:47	448	6/16/2006 14:17	441	6/16/2006 13:31	563
6/16/2006 14:07	445	6/16/2006 14:37	439	6/16/2006 13:51	549
6/16/2006 14:27	444	6/16/2006 14:56	440	6/16/2006 14:10	546
6/16/2006 14:46	444	6/16/2006 15:16	443	6/16/2006 14:30	564
6/16/2006 15:06	442	6/16/2006 15:35	445	6/16/2006 14:49	549
6/16/2006 15:25	442	6/16/2006 15:55	448	6/16/2006 15:09	535
6/16/2006 15:45	441	6/16/2006 16:14	456	6/16/2006 15:28	525
6/16/2006 16:04	441	6/16/2006 16:34	465	6/16/2006 15:48	520
6/16/2006 16:24	441	6/16/2006 16:53	468	6/16/2006 16:08	512
6/16/2006 16:43	439	6/16/2006 17:13	475	6/16/2006 16:27	503
6/16/2006 17:03	439	6/16/2006 17:33	482	6/16/2006 16:47	497
6/16/2006 17:23	441	6/16/2006 17:52	488	6/16/2006 17:06	492
6/16/2006 17:42	443	6/16/2006 18:12	495	6/16/2006 17:26	485
6/16/2006 18:02	445	6/16/2006 18:31	504	6/16/2006 17:45	480
6/16/2006 18:21	448	6/16/2006 18:51	514	6/16/2006 18:05	476
6/16/2006 18:41	456	6/16/2006 19:10	532	6/16/2006 18:24	473
6/16/2006 19:00	462	6/16/2006 19:30	595	6/16/2006 18:44	469
6/16/2006 19:20	466	6/16/2006 20:09	588	6/16/2006 19:03	467
6/16/2006 19:39	472	6/16/2006 20:28	570	6/16/2006 19:23	464
6/16/2006 19:59	489	6/16/2006 20:48	561	6/16/2006 19:43	463
6/16/2006 20:19	485	6/16/2006 21:07	557	6/16/2006 20:02	463
6/16/2006 20:38	489	6/16/2006 21:27	556	6/16/2006 20:22	463
6/16/2006 20:58	495	6/16/2006 21:46	558	6/16/2006 20:41	462
6/16/2006 21:17	498	6/16/2006 22:06	562	6/16/2006 21:01	462
6/16/2006 21:37	500	6/16/2006 22:26	560	6/16/2006 21:20	463
6/16/2006 21:56	505	6/16/2006 22:45	562	6/16/2006 21:40	464
6/16/2006 22:16	512	6/16/2006 23:05	563	6/16/2006 21:59	464
6/16/2006 22:35	519	6/16/2006 23:24	562	6/16/2006 22:19	464
6/16/2006 22:55	527	6/16/2006 23:44	562	6/16/2006 22:38	463
6/16/2006 23:15	530	6/17/2006 0:03	554	6/16/2006 22:58	461
6/16/2006 23:34	535	6/17/2006 0:23	556	6/16/2006 23:18	459
6/16/2006 23:54	539	6/17/2006 0:42	556	6/16/2006 23:37	455
6/17/2006 0:13	547	6/17/2006 1:02	557	6/16/2006 23:57	450
6/17/2006 0:33	549	6/17/2006 1:21	553	6/17/2006 0:16	447
6/17/2006 0:52	551	6/17/2006 1:41	551	6/17/2006 0:36	445
6/17/2006 1:12	554	6/17/2006 2:00	548	6/17/2006 0:55	444
6/17/2006 1:31	556	6/17/2006 2:20	543	6/17/2006 1:15	443
6/17/2006 1:51	557	6/17/2006 2:39	541	6/17/2006 1:34	441
6/17/2006 2:11	552	6/17/2006 2:59	537	6/17/2006 1:54	441
6/17/2006 2:30	553	6/17/2006 3:19	531	6/17/2006 2:13	440
6/17/2006 2:50	554	6/17/2006 3:38	526	6/17/2006 2:33	440
6/17/2006 3:09	552	6/17/2006 3:58	523	6/17/2006 2:52	440
6/17/2006 3:29	552	6/17/2006 4:17	519	6/17/2006 3:12	438
6/17/2006 3:48	552	6/17/2006 4:37	513	6/17/2006 3:32	440
6/17/2006 4:08	551	6/17/2006 4:56	507	6/17/2006 3:51	443
6/17/2006 4:27	546	6/17/2006 5:16	503	6/17/2006 4:11	445
6/17/2006 4:47	540	6/17/2006 5:35	499	6/17/2006 4:30	448
6/17/2006 5:07	537	6/17/2006 5:55	496	6/17/2006 4:50	456
6/17/2006 5:26	533	6/17/2006 6:14	492	6/17/2006 5:09	462
6/17/2006 5:46	525	6/17/2006 6:34	489	6/17/2006 5:29	466
6/17/2006 6:05	521	6/17/2006 6:53	486	6/17/2006 5:48	473
6/17/2006 6:25	519	6/17/2006 7:13	484	6/17/2006 6:08	480
6/17/2006 6:44	514	6/17/2006 7:32	481	6/17/2006 6:27	486
6/17/2006 7:04	508	6/17/2006 7:52	479	6/17/2006 6:47	493
6/17/2006 7:23	503	6/17/2006 8:12	477	6/17/2006 7:07	501
6/17/2006 7:43	499	6/17/2006 8:31	474	6/17/2006 7:26	504
6/17/2006 8:03	495	6/17/2006 8:51	471	6/17/2006 7:46	509
6/17/2006 8:22	492	6/17/2006 9:10	467	6/17/2006 8:05	514
6/17/2006 8:42	487	6/17/2006 9:30	463	6/17/2006 8:25	521
6/17/2006 9:01	484	6/17/2006 9:49	460	6/17/2006 8:44	527
6/17/2006 9:21	482	6/17/2006 10:09	457	6/17/2006 9:04	533
6/17/2006 9:40	480	6/17/2006 10:28	454	6/17/2006 9:23	538
6/17/2006 10:00	478	6/17/2006 10:48	452	6/17/2006 9:43	540
6/17/2006 10:19	475	6/17/2006 11:07	449	6/17/2006 10:02	543
6/17/2006 10:39	473	6/17/2006 11:27	447	6/17/2006 10:22	549
6/17/2006 10:59	470	6/17/2006 11:46	445	6/17/2006 10:42	551
6/17/2006 11:18	466	6/17/2006 12:06	443	6/17/2006 11:01	554
6/17/2006 11:38	463	6/17/2006 12:25	441	6/17/2006 11:21	558
6/17/2006 11:57	460	6/17/2006 12:45	440	6/17/2006 11:40	560
6/17/2006 12:17	457	6/17/2006 13:05	438	6/17/2006 12:00	560
6/17/2006 12:36	454	6/17/2006 13:24	436	6/17/2006 12:19	559
6/17/2006 12:56	452	6/17/2006 13:44	435	6/17/2006 12:39	566
6/17/2006 13:16	449	6/17/2006 14:03	434	6/17/2006 12:58	562
6/17/2006 13:35	446	6/17/2006 14:23	434	6/17/2006 13:18	558
6/17/2006 13:55	445	6/17/2006 14:42	434	6/17/2006 13:37	563
6/17/2006 14:14	443	6/17/2006 15:02	436	6/17/2006 13:57	555
6/17/2006 14:34	442	6/17/2006 15:21	440	6/17/2006 14:16	563
6/17/2006 14:53	439	6/17/2006 15:41	445	6/17/2006 14:36	559
6/17/2006 15:13	438	6/17/2006 16:00	451	6/17/2006 14:56	548
6/17/2006 15:32	437	6/17/2006 16:20	456	6/17/2006 15:15	542
6/17/2006 15:52	436	6/17/2006 16:39	463	6/17/2006 15:35	537
6/17/2006 16:12	434	6/17/2006 16:59	472	6/17/2006 15:54	530
6/17/2006 16:31	434	6/17/2006 17:18	481	6/17/2006 16:14	524
6/17/2006 16:51	434	6/17/2006 17:38	491	6/17/2006 16:33	521
6/17/2006 17:10	435	6/17/2006 17:58	500	6/17/2006 16:53	516
6/17/2006 17:30	437	6/17/2006 18:17	510	6/17/2006 17:12	510
6/17/2006 17:49	441	6/17/2006 18:37	520	6/17/2006 17:32	505
6/17/2006 18:09	445	6/17/2006 18:56	554	6/17/2006 17:51	501
6/17/2006 18:28	450	6/17/2006 19:16	552	6/17/2006 18:11	497
6/17/2006 18:48	456	6/17/2006 20:34	594	6/17/2006 18:31	493
6/17/2006 19:08	462	6/17/2006 20:53	585	6/17/2006 18:50	489
6/17/2006 19:27	470	6/17/2006 21:13	581	6/17/2006 19:10	486
6/17/2006 19:47	489	6/17/2006 21:32	582	6/17/2006 19:29	484
6/17/2006 20:06	498	6/17/2006 21:52	584	6/17/2006 19:49	482
6/17/2006 20:26	499	6/17/2006 22:11	586	6/17/2006 20:08	480
6/17/2006 20:45	505	6/17/2006 22:31	585	6/17/2006 20:28	477
6/17/2006 21:05	511	6/17/2006 22:51	585	6/17/2006 20:47	475
6/17/2006 21:24	517	6/17/2006 23:10	583	6/17/2006 21:07	473
6/17/2006 21:44	525	6/17/2006 23:30	583	6/17/2006 21:26	469
6/17/2006 22:04	532	6/17/2006 23:49	586	6/17/2006 21:46	466
6/17/2006 22:23	538	6/18/2006 0:09	585	6/17/2006 22:06	462
6/17/2006 22:43	544	6/18/2006 0:28	583	6/17/2006 22:25	459
6/17/2006 23:02	551	6/18/2006 0:48	582	6/17/2006 22:45	456
6/17/2006 23:22	555	6/18/2006 1:07	579	6/17/2006 23:04	454
6/17/2006 23:41	562	6/18/2006 1:27	573	6/17/2006 23:24	451
6/18/2006 0:01	576	6/18/2006 1:46	570	6/17/2006 23:43	448
6/18/2006 0:20	572	6/18/2006 2:06	565	6/18/2006 0:03	447
6/18/2006 0:40	574	6/18/2006 2:25	562	6/18/2006 0:22	445
6/18/2006 1:00	576	6/18/2006 2:45	558	6/18/2006 0:42	443
6/18/2006 1:19	578	6/18/2006 3:05	553	6/18/2006 1:01	441
6/18/2006 1:39	573	6/18/2006 3:24	549	6/18/2006 1:21	440
6/18/2006 1:58	581	6/18/2006 3:44	546	6/18/2006 1:41	438
6/18/2006 2:18	581	6/18/2006 4:03	541	6/18/2006 2:00	437
6/18/2006 2:37	585	6/18/2006 4:23	536	6/18/2006 2:20	436
6/18/2006 2:57	579	6/18/2006 4:42	532	6/18/2006 2:39	435
6/18/2006 3:16	580	6/18/2006 5:02	528	6/18/2006 2:59	435
6/18/2006 3:36	576	6/18/2006 5:21	523	6/18/2006 3:18	435
6/18/2006 3:56	575	6/18/2006 5:41	520	6/18/2006 3:38	438
6/18/2006 4:15	571	6/18/2006 6:00	517	6/18/2006 3:57	441
6/18/2006 4:35	564	6/18/2006 6:20	514	6/18/2006 4:17	446
6/18/2006 4:54	559	6/18/2006 6:39	512	6/18/2006 4:36	450
6/18/2006 5:14	554	6/18/2006 6:59	511	6/18/2006 4:56	456
6/18/2006 5:33	550	6/18/2006 7:18	510	6/18/2006 5:15	463
6/18/2006 5:53	546	6/18/2006 7:38	508	6/18/2006 5:35	471
6/18/2006 6:12	542	6/18/2006 7:58	506	6/18/2006 5:55	483
6/18/2006 6:32	538	6/18/2006 8:17	505	6/18/2006 6:14	489
6/18/2006 6:52	533	6/18/2006 8:37	504	6/18/2006 6:34	499
6/18/2006 7:11	528	6/18/2006 8:56	503	6/18/2006 6:53	510
6/18/2006 7:31	524	6/18/2006 9:16	502	6/18/2006 7:13	517
6/18/2006 7:50	520	6/18/2006 9:35	500	6/18/2006 7:32	525
6/18/2006 8:10	516	6/18/2006 9:55	499	6/18/2006 7:52	535
6/18/2006 8:29	514	6/18/2006 10:14	496	6/18/2006 8:11	544
6/18/2006 8:49	511	6/18/2006 10:34	492	6/18/2006 8:31	549
6/18/2006 9:08	510	6/18/2006 10:53	489	6/18/2006 8:50	554
6/18/2006 9:28	509	6/18/2006 11:13	486	6/18/2006 9:10	558
6/18/2006 9:48	508	6/18/2006 11:32	484	6/18/2006 9:30	562
6/18/2006 10:07	506	6/18/2006 11:52	482	6/18/2006 9:49	565
6/18/2006 10:27	505	6/18/2006 12:11	481	6/18/2006 10:09	570
6/18/2006 10:46	504	6/18/2006 12:31	478	6/18/2006 10:28	574
6/18/2006 11:06	503	6/18/2006 12:51	475	6/18/2006 10:48	577
6/18/2006 11:25	502	6/18/2006 13:10	471	6/18/2006 11:07	580
6/18/2006 11:45	501	6/18/2006 13:30	467	6/18/2006 11:27	581
6/18/2006 12:04	499	6/18/2006 13:49	465	6/18/2006 11:46	576
6/18/2006 12:24	498	6/18/2006 14:09	462	6/18/2006 12:06	583
6/18/2006 12:44	494	6/18/2006 14:28	460	6/18/2006 12:25	586
6/18/2006 13:03	491	6/18/2006 14:48	460	6/18/2006 12:45	592
6/18/2006 13:23	487	6/18/2006 15:07	462	6/18/2006 13:05	590
6/18/2006 13:42	485	6/18/2006 15:27	464	6/18/2006 13:24	582
6/18/2006 14:02	483	6/18/2006 15:46	470	6/18/2006 13:44	584
6/18/2006 14:21	482	6/18/2006 16:06	474	6/18/2006 14:03	575
6/18/2006 14:41	479	6/18/2006 16:25	479	6/18/2006 14:23	584
6/18/2006 15:00	475	6/18/2006 16:45	484	6/18/2006 14:42	576
6/18/2006 15:20	471	6/18/2006 17:04	488	6/18/2006 15:02	566
6/18/2006 15:40	468	6/18/2006 17:24	494	6/18/2006 15:21	559
6/18/2006 15:59	464	6/18/2006 17:44	499	6/18/2006 15:41	553
6/18/2006 16:19	460	6/18/2006 18:03	505	6/18/2006 16:00	548
6/18/2006 16:38	460	6/18/2006 18:23	514	6/18/2006 16:20	544
6/18/2006 16:58	460	6/18/2006 18:42	524	6/18/2006 16:39	538
6/18/2006 17:17	459	6/18/2006 19:02	549	6/18/2006 16:59	533
6/18/2006 17:37	460	6/18/2006 19:21	554	6/18/2006 17:19	528
6/18/2006 17:56	465	6/18/2006 20:20	589	6/18/2006 17:38	524
6/18/2006 18:16	469	6/18/2006 20:39	577	6/18/2006 17:58	520
6/18/2006 18:36	472	6/18/2006 20:59	576	6/18/2006 18:17	517
6/18/2006 18:55	477	6/18/2006 21:18	571	6/18/2006 18:37	514
6/18/2006 19:15	481	6/18/2006 21:38	572	6/18/2006 18:56	511
6/18/2006 19:34	483	6/18/2006 21:57	573	6/18/2006 19:16	509
6/18/2006 19:54	499	6/18/2006 22:17	574	6/18/2006 19:35	508
6/18/2006 20:13	495	6/18/2006 22:37	573	6/18/2006 19:55	507
6/18/2006 20:33	501	6/18/2006 22:56	574	6/18/2006 20:14	505
6/18/2006 20:52	508	6/18/2006 23:16	570	6/18/2006 20:34	503
6/18/2006 21:12	515	6/18/2006 23:35	564	6/18/2006 20:54	502
6/18/2006 21:32	516	6/18/2006 23:55	549	6/18/2006 21:13	501
6/18/2006 21:51	520	6/19/2006 0:14	511	6/18/2006 21:33	500
6/18/2006 22:11	528	6/19/2006 0:34	493	6/18/2006 21:52	500
6/18/2006 22:30	532	6/19/2006 0:53	492	6/18/2006 22:12	497
6/18/2006 22:50	537	6/19/2006 1:13	487	6/18/2006 22:31	496
6/18/2006 23:09	545	6/19/2006 1:32	491	6/18/2006 22:51	493
6/18/2006 23:29	555	6/19/2006 1:52	496	6/18/2006 23:10	490
6/18/2006 23:48	555	6/19/2006 2:11	492	6/18/2006 23:30	487
6/19/2006 0:08	566	6/19/2006 2:31	491	6/18/2006 23:49	485
6/19/2006 0:28	565	6/19/2006 2:50	489	6/19/2006 0:09	483
6/19/2006 0:47	565	6/19/2006 3:10	487	6/19/2006 0:29	481
6/19/2006 1:07	567	6/19/2006 3:30	488	6/19/2006 0:48	480
6/19/2006 1:26	569	6/19/2006 3:49	488	6/19/2006 1:08	477
6/19/2006 1:46	563	6/19/2006 4:09	488	6/19/2006 1:27	473
6/19/2006 2:05	551	6/19/2006 4:28	487	6/19/2006 1:47	470
6/19/2006 2:25	536	6/19/2006 4:48	481	6/19/2006 2:06	467
6/19/2006 2:44	494	6/19/2006 5:07	477	6/19/2006 2:26	463
6/19/2006 3:04	490	6/19/2006 5:27	474	6/19/2006 2:45	461
6/19/2006 3:24	486	6/19/2006 5:46	473	6/19/2006 3:05	461
6/19/2006 3:43	487	6/19/2006 6:06	471	6/19/2006 3:24	461
6/19/2006 4:03	491	6/19/2006 6:25	470	6/19/2006 3:44	462
6/19/2006 4:22	491	6/19/2006 6:45	468	6/19/2006 4:03	465
6/19/2006 4:42	489	6/19/2006 7:04	466	6/19/2006 4:23	470
6/19/2006 5:01	487	6/19/2006 7:24	465	6/19/2006 4:43	473
6/19/2006 5:21	486	6/19/2006 7:43	464	6/19/2006 5:02	478
6/19/2006 5:40	485	6/19/2006 8:03	462	6/19/2006 5:22	483
6/19/2006 6:00	486	6/19/2006 8:23	460	6/19/2006 5:41	485
6/19/2006 6:20	486	6/19/2006 8:42	459	6/19/2006 6:01	493
6/19/2006 6:39	487	6/19/2006 9:02	457	6/19/2006 6:20	496
6/19/2006 6:59	482	6/19/2006 9:21	456	6/19/2006 6:40	504
6/19/2006 7:18	478	6/19/2006 9:41	455	6/19/2006 6:59	512
6/19/2006 7:38	475	6/19/2006 10:00	454	6/19/2006 7:19	521
6/19/2006 7:57	473	6/19/2006 10:20	455	6/19/2006 7:38	524
6/19/2006 8:17	472	6/19/2006 10:39	456	6/19/2006 7:58	529
6/19/2006 8:37	470	6/19/2006 10:59	457	6/19/2006 8:18	538
6/19/2006 8:56	469	6/19/2006 11:18	457	6/19/2006 8:37	542
6/19/2006 9:16	467	6/19/2006 11:38	457	6/19/2006 8:57	546
6/19/2006 9:35	466	6/19/2006 11:57	457	6/19/2006 9:16	552
6/19/2006 9:55	465	6/19/2006 12:17	457	6/19/2006 9:36	559
6/19/2006 10:14	463	6/19/2006 12:36	456	6/19/2006 9:55	559
6/19/2006 10:34	462	6/19/2006 12:56	455	6/19/2006 10:15	563
6/19/2006 10:53	460	6/19/2006 13:16	455	6/19/2006 10:34	566
6/19/2006 11:13	458	6/19/2006 13:35	447	6/19/2006 10:54	569
6/19/2006 11:33	457	6/19/2006 13:55	437	6/19/2006 11:13	570
6/19/2006 11:52	456	6/19/2006 14:14	436	6/19/2006 11:33	571
6/19/2006 12:12	455	6/19/2006 14:34	438	6/19/2006 11:53	569
6/19/2006 12:31	455	6/19/2006 14:53	440	6/19/2006 12:12	559
6/19/2006 12:51	456	6/19/2006 15:13	441	6/19/2006 12:32	543
6/19/2006 13:10	457	6/19/2006 15:32	441	6/19/2006 12:51	498
6/19/2006 13:30	457	6/19/2006 15:52	442	6/19/2006 13:11	489
6/19/2006 13:49	457	6/19/2006 16:11	442	6/19/2006 13:30	488
6/19/2006 14:09	457	6/19/2006 16:31	443	6/19/2006 13:50	487
6/19/2006 14:29	457	6/19/2006 16:50	444	6/19/2006 14:09	492
6/19/2006 14:48	456	6/19/2006 17:10	450	6/19/2006 14:29	494
6/19/2006 15:08	456	6/19/2006 17:29	456	6/19/2006 14:48	490
6/19/2006 15:27	455	6/19/2006 17:49	462	6/19/2006 15:08	489
6/19/2006 15:47	451	6/19/2006 18:09	469	6/19/2006 15:28	487
6/19/2006 16:06	440	6/19/2006 18:28	474	6/19/2006 15:47	485
6/19/2006 16:26	436	6/19/2006 18:48	497	6/19/2006 16:07	487
6/19/2006 16:45	437	6/19/2006 19:07	549	6/19/2006 16:26	486
6/19/2006 17:05	439	6/19/2006 19:27	548	6/19/2006 16:46	487
6/19/2006 17:25	440			6/19/2006 17:05	484
6/19/2006 17:44	441	6/19/2006 20:06	578	6/19/2006 17:25	480
6/19/2006 18:04	442	6/19/2006 20:25	555	6/19/2006 17:44	476
6/19/2006 18:23	442	6/19/2006 20:45	537	6/19/2006 18:04	474
6/19/2006 18:43	442	6/19/2006 21:04	533	6/19/2006 18:23	472
6/19/2006 19:02	443	6/19/2006 21:24	533	6/19/2006 18:43	471
6/19/2006 19:22	446	6/19/2006 21:43	534	6/19/2006 19:02	469
6/19/2006 19:41	453	6/19/2006 22:03	541	6/19/2006 19:22	468
6/19/2006 20:01	464	6/19/2006 22:22	539	6/19/2006 19:42	466
6/19/2006 20:21	463	6/19/2006 22:42	538	6/19/2006 20:01	465
6/19/2006 20:40	469	6/19/2006 23:02	531	6/19/2006 20:21	464
6/19/2006 21:00	473	6/19/2006 23:21	537	6/19/2006 20:40	463
6/19/2006 21:19	478	6/19/2006 23:41	539	6/19/2006 21:00	461
6/19/2006 21:39	483	6/20/2006 0:00	536	6/19/2006 21:19	459
6/19/2006 21:58	487	6/20/2006 0:20	538	6/19/2006 21:39	458
6/19/2006 22:18	492	6/20/2006 0:39	541	6/19/2006 21:58	457
6/19/2006 22:37	498	6/20/2006 0:59	539	6/19/2006 22:18	456
6/19/2006 22:57	503	6/20/2006 1:18	541	6/19/2006 22:37	455
6/19/2006 23:17	503	6/20/2006 1:38	540	6/19/2006 22:57	456
6/19/2006 23:36	528	6/20/2006 1:57	540	6/19/2006 23:17	457
6/19/2006 23:56	520	6/20/2006 2:17	538	6/19/2006 23:36	457
6/20/2006 0:15	524	6/20/2006 2:36	537	6/19/2006 23:56	457
6/20/2006 0:35	527	6/20/2006 2:56	534	6/20/2006 0:15	457
6/20/2006 0:54	527	6/20/2006 3:15	531	6/20/2006 0:35	457
6/20/2006 1:14	531	6/20/2006 3:35	527	6/20/2006 0:54	457
6/20/2006 1:33	528	6/20/2006 3:55	522	6/20/2006 1:14	456
6/20/2006 1:53	534	6/20/2006 4:14	516	6/20/2006 1:33	455
6/20/2006 2:13	537	6/20/2006 4:34	511	6/20/2006 1:53	454
6/20/2006 2:32	530	6/20/2006 4:53	505	6/20/2006 2:12	443
6/20/2006 2:52	538	6/20/2006 5:13	496	6/20/2006 2:32	435
6/20/2006 3:11	538	6/20/2006 5:32	491	6/20/2006 2:52	435
6/20/2006 3:31	535	6/20/2006 5:52	489	6/20/2006 3:11	437
6/20/2006 3:50	535	6/20/2006 6:11	487	6/20/2006 3:31	440
6/20/2006 4:10	542	6/20/2006 6:31	483	6/20/2006 3:50	441
6/20/2006 4:29	538	6/20/2006 6:50	490	6/20/2006 4:10	442
6/20/2006 4:49	534	6/20/2006 7:10	489	6/20/2006 4:29	443
6/20/2006 5:09	530	6/20/2006 7:29	488	6/20/2006 4:49	443
6/20/2006 5:28	528	6/20/2006 7:49	487	6/20/2006 5:08	444
6/20/2006 5:48	523	6/20/2006 8:08	485	6/20/2006 5:28	447
6/20/2006 6:07	520	6/20/2006 8:28	483	6/20/2006 5:47	453
6/20/2006 6:27	515	6/20/2006 8:48	480	6/20/2006 6:07	459
6/20/2006 6:46	510	6/20/2006 9:07	478	6/20/2006 6:26	461
6/20/2006 7:06	504	6/20/2006 9:27	471	6/20/2006 6:46	468
6/20/2006 7:25	497	6/20/2006 9:46	466	6/20/2006 7:06	472
6/20/2006 7:45	491	6/20/2006 10:06	462	6/20/2006 7:25	478
6/20/2006 8:05	487	6/20/2006 10:25	460	6/20/2006 7:45	487
6/20/2006 8:24	488	6/20/2006 10:45	458	6/20/2006 8:04	493
6/20/2006 8:44	480	6/20/2006 11:04	457	6/20/2006 8:24	495
6/20/2006 9:03	484	6/20/2006 11:24	453	6/20/2006 8:43	500
6/20/2006 9:23	486	6/20/2006 11:43	452	6/20/2006 9:03	506
6/20/2006 9:42	485	6/20/2006 12:03	451	6/20/2006 9:22	502
6/20/2006 10:02	484	6/20/2006 12:22	448	6/20/2006 9:42	511
6/20/2006 10:21	483	6/20/2006 12:42	445	6/20/2006 10:01	515
6/20/2006 10:41	481	6/20/2006 13:01	443	6/20/2006 10:21	516
6/20/2006 11:01	479	6/20/2006 13:21	441	6/20/2006 10:41	523
6/20/2006 11:20	478	6/20/2006 13:41	441	6/20/2006 11:00	526
6/20/2006 11:40	473	6/20/2006 14:00	440	6/20/2006 11:20	531
6/20/2006 11:59	468	6/20/2006 14:20	438	6/20/2006 11:39	528
6/20/2006 12:19	462	6/20/2006 14:39	437	6/20/2006 11:59	535
6/20/2006 12:38	459	6/20/2006 14:59	438	6/20/2006 12:18	540
6/20/2006 12:58	458	6/20/2006 15:18	440	6/20/2006 12:38	544
6/20/2006 13:17	457	6/20/2006 15:38	446	6/20/2006 12:57	549
6/20/2006 13:37	454	6/20/2006 15:57	452	6/20/2006 13:17	544
6/20/2006 13:57	452	6/20/2006 16:17	457	6/20/2006 13:36	553
6/20/2006 14:16	452	6/20/2006 16:36	464	6/20/2006 13:56	540
6/20/2006 14:36	450	6/20/2006 16:56	469	6/20/2006 14:16	564
6/20/2006 14:55	447	6/20/2006 17:15	475	6/20/2006 14:35	564
6/20/2006 15:15	444	6/20/2006 17:35	481	6/20/2006 14:55	547
6/20/2006 15:34	442	6/20/2006 17:55	487	6/20/2006 15:14	539
6/20/2006 15:54	440	6/20/2006 18:14	494	6/20/2006 15:34	535
6/20/2006 16:13	441	6/20/2006 18:34	503	6/20/2006 15:53	530
6/20/2006 16:33	439	6/20/2006 18:53	524	6/20/2006 16:13	526
6/20/2006 16:53	437	6/20/2006 19:13	550	6/20/2006 16:32	520
6/20/2006 17:12	437			6/20/2006 16:52	514
6/20/2006 17:32	439			6/20/2006 17:11	508
6/20/2006 17:51	443	6/20/2006 20:11	591	6/20/2006 17:31	502
6/20/2006 18:11	448	6/20/2006 20:31	568	6/20/2006 17:50	495
6/20/2006 18:30	453	6/20/2006 20:50	558	6/20/2006 18:10	491
6/20/2006 18:50	459	6/20/2006 21:10	554	6/20/2006 18:30	490
6/20/2006 19:09	463	6/20/2006 21:29	556	6/20/2006 18:49	484
6/20/2006 19:29	468	6/20/2006 21:49	554	6/20/2006 19:09	484
6/20/2006 19:49	483	6/20/2006 22:08	560	6/20/2006 19:28	489
6/20/2006 20:08	487	6/20/2006 22:28	557	6/20/2006 19:48	488
6/20/2006 20:28	486	6/20/2006 22:48	556	6/20/2006 20:07	487
6/20/2006 20:47	490	6/20/2006 23:07	558	6/20/2006 20:27	486
6/20/2006 21:07	496	6/20/2006 23:27	552	6/20/2006 20:46	483
6/20/2006 21:26	501	6/20/2006 23:46	556	6/20/2006 21:06	481
6/20/2006 21:46	506	6/21/2006 0:06	557	6/20/2006 21:25	479
6/20/2006 22:05	512	6/21/2006 0:25	557	6/20/2006 21:45	477
6/20/2006 22:25	516	6/21/2006 0:45	558	6/20/2006 22:05	472
6/20/2006 22:45	520	6/21/2006 1:04	556	6/20/2006 22:24	466
6/20/2006 23:04	526	6/21/2006 1:24	553	6/20/2006 22:44	462
6/20/2006 23:24	531	6/21/2006 1:43	551	6/20/2006 23:03	461
6/20/2006 23:43	534	6/21/2006 2:03	550	6/20/2006 23:23	459
6/21/2006 0:03	538	6/21/2006 2:22	542	6/20/2006 23:42	458
6/21/2006 0:22	545	6/21/2006 2:42	537	6/21/2006 0:02	454
6/21/2006 0:42	549	6/21/2006 3:01	531	6/21/2006 0:21	453
6/21/2006 1:01	548	6/21/2006 3:21	525	6/21/2006 0:41	452
6/21/2006 1:21	551	6/21/2006 3:41	521	6/21/2006 1:00	449
6/21/2006 1:41	553	6/21/2006 4:00	517	6/21/2006 1:20	446
6/21/2006 2:00	549	6/21/2006 4:20	512	6/21/2006 1:40	445
6/21/2006 2:20	549	6/21/2006 4:39	507	6/21/2006 1:59	442
6/21/2006 2:39	555	6/21/2006 4:59	505	6/21/2006 2:19	443
6/21/2006 2:59	554	6/21/2006 5:18	503	6/21/2006 2:38	442
6/21/2006 3:18	555	6/21/2006 5:38	501	6/21/2006 2:58	439
6/21/2006 3:38	555	6/21/2006 5:57	499	6/21/2006 3:17	439
6/21/2006 3:58	556	6/21/2006 6:17	497	6/21/2006 3:37	440
6/21/2006 4:17	555	6/21/2006 6:36	495	6/21/2006 3:56	443
6/21/2006 4:37	548	6/21/2006 6:56	493	6/21/2006 4:16	449
6/21/2006 4:56	539	6/21/2006 7:15	491	6/21/2006 4:35	453
6/21/2006 5:16	534	6/21/2006 7:35	489	6/21/2006 4:55	459
6/21/2006 5:35	529	6/21/2006 7:54	489	6/21/2006 5:15	464
6/21/2006 5:55	522	6/21/2006 8:14	488	6/21/2006 5:34	470
6/21/2006 6:14	518	6/21/2006 8:34	486	6/21/2006 5:54	476
6/21/2006 6:34	513	6/21/2006 8:53	485	6/21/2006 6:13	481
6/21/2006 6:54	508	6/21/2006 9:13	484	6/21/2006 6:33	487
6/21/2006 7:13	503	6/21/2006 9:32	482	6/21/2006 6:52	495
6/21/2006 7:33	501	6/21/2006 9:52	480	6/21/2006 7:12	501
6/21/2006 7:52	498	6/21/2006 10:11	476	6/21/2006 7:31	508
6/21/2006 8:12	496	6/21/2006 10:31	474	6/21/2006 7:51	516
6/21/2006 8:31	494	6/21/2006 10:50	471	6/21/2006 8:10	523
6/21/2006 8:51	493	6/21/2006 11:10	468	6/21/2006 8:30	527
6/21/2006 9:10	491	6/21/2006 11:29	467	6/21/2006 8:49	530
6/21/2006 9:30	489	6/21/2006 11:49	465	6/21/2006 9:09	533
6/21/2006 9:50	486	6/21/2006 12:08	464	6/21/2006 9:29	537
6/21/2006 10:09	486	6/21/2006 12:28	463	6/21/2006 9:48	538
6/21/2006 10:29	486	6/21/2006 12:47	461	6/21/2006 10:08	540
6/21/2006 10:48	485	6/21/2006 13:07	460	6/21/2006 10:27	546
6/21/2006 11:08	483	6/21/2006 13:27	458	6/21/2006 10:47	550
6/21/2006 11:27	482	6/21/2006 13:46	458	6/21/2006 11:06	550
6/21/2006 11:47	481	6/21/2006 14:06	458	6/21/2006 11:26	554
6/21/2006 12:06	479	6/21/2006 14:25	460	6/21/2006 11:45	558
6/21/2006 12:26	476	6/21/2006 14:45	461	6/21/2006 12:05	551
6/21/2006 12:46	473	6/21/2006 15:04	464	6/21/2006 12:24	555
6/21/2006 13:05	470	6/21/2006 15:24	467	6/21/2006 12:44	565
6/21/2006 13:25	467	6/21/2006 15:43	472	6/21/2006 13:04	565
6/21/2006 13:44	465	6/21/2006 16:03	474	6/21/2006 13:23	559
6/21/2006 14:04	464	6/21/2006 16:22	480	6/21/2006 13:43	566
6/21/2006 14:23	462	6/21/2006 16:42	483	6/21/2006 14:02	556
6/21/2006 14:43	461	6/21/2006 17:01	484	6/21/2006 14:22	573
6/21/2006 15:02	460	6/21/2006 17:21	484	6/21/2006 14:41	565
6/21/2006 15:22	459	6/21/2006 17:40	486	6/21/2006 15:01	548
6/21/2006 15:42	457	6/21/2006 18:00	491	6/21/2006 15:20	541
6/21/2006 16:01	457	6/21/2006 18:20	495	6/21/2006 15:40	534
6/21/2006 16:21	456	6/21/2006 18:39	496	6/21/2006 15:59	526
6/21/2006 16:40	457	6/21/2006 18:59	500	6/21/2006 16:19	522
6/21/2006 17:00	458	6/21/2006 19:18	508	6/21/2006 16:39	517
6/21/2006 17:19	459	6/21/2006 19:38	523	6/21/2006 16:58	511
6/21/2006 17:39	463	6/21/2006 19:57	527	6/21/2006 17:18	506
6/21/2006 17:58	466	6/21/2006 20:17	532	6/21/2006 17:37	504
6/21/2006 18:18	470	6/21/2006 20:36	533	6/21/2006 17:57	501
6/21/2006 18:38	471	6/21/2006 20:56	539	6/21/2006 18:16	499
6/21/2006 18:57	479	6/21/2006 21:15	548	6/21/2006 18:36	497
6/21/2006 19:17	480	6/21/2006 21:35	552	6/21/2006 18:55	495
6/21/2006 19:36	481	6/21/2006 21:54	554	6/21/2006 19:15	494
6/21/2006 19:56	483	6/21/2006 22:14	565	6/21/2006 19:34	491
6/21/2006 20:15	485	6/21/2006 22:33	567	6/21/2006 19:54	489
6/21/2006 20:35	490	6/21/2006 22:53	569	6/21/2006 20:13	488
6/21/2006 20:54	491	6/21/2006 23:13	571	6/21/2006 20:33	488
6/21/2006 21:14	494	6/21/2006 23:32	573	6/21/2006 20:53	487
6/21/2006 21:34	497	6/21/2006 23:52	575	6/21/2006 21:12	485
6/21/2006 21:53	500	6/22/2006 0:11	576	6/21/2006 21:32	484
6/21/2006 22:13	505	6/22/2006 0:31	576	6/21/2006 21:51	483
6/21/2006 22:32	507	6/22/2006 0:50	577	6/21/2006 22:11	482
6/21/2006 22:52	520	6/22/2006 1:10	573	6/21/2006 22:30	479
6/21/2006 23:11	523	6/22/2006 1:29	570	6/21/2006 22:50	475
6/21/2006 23:31	536	6/22/2006 1:49	569	6/21/2006 23:09	473
6/21/2006 23:50	546	6/22/2006 2:08	568	6/21/2006 23:29	470
6/22/2006 0:10	548	6/22/2006 2:28	563	6/21/2006 23:48	468
6/22/2006 0:30	554	6/22/2006 2:47	564	6/22/2006 0:08	467
6/22/2006 0:49	560	6/22/2006 3:07	562	6/22/2006 0:28	465
6/22/2006 1:09	561	6/22/2006 3:26	553	6/22/2006 0:47	465
6/22/2006 1:28	566	6/22/2006 3:46	545	6/22/2006 1:07	464
6/22/2006 1:48	570	6/22/2006 4:06	539	6/22/2006 1:26	462
6/22/2006 2:07	571	6/22/2006 4:25	534	6/22/2006 1:46	460
6/22/2006 2:27	574	6/22/2006 4:45	531	6/22/2006 2:05	459
6/22/2006 2:46	576	6/22/2006 5:04	527	6/22/2006 2:25	459
6/22/2006 3:06	574	6/22/2006 5:24	525	6/22/2006 2:44	459
6/22/2006 3:26	575	6/22/2006 5:43	522	6/22/2006 3:04	461
6/22/2006 3:45	571	6/22/2006 6:03	520	6/22/2006 3:23	462
6/22/2006 4:05	575	6/22/2006 6:22	518	6/22/2006 3:43	465
6/22/2006 4:24	571	6/22/2006 6:42	516	6/22/2006 4:03	468
6/22/2006 4:44	566	6/22/2006 7:01	514	6/22/2006 4:22	472
6/22/2006 5:03	563	6/22/2006 7:21	512	6/22/2006 4:42	474
6/22/2006 5:23	561	6/22/2006 7:40	511	6/22/2006 5:01	480
6/22/2006 5:42	557	6/22/2006 8:00	510	6/22/2006 5:21	482
6/22/2006 6:02	549	6/22/2006 8:19	509	6/22/2006 5:40	482
6/22/2006 6:22	542	6/22/2006 8:39	508	6/22/2006 6:00	484
6/22/2006 6:41	535	6/22/2006 8:59	501	6/22/2006 6:19	486
6/22/2006 7:01	530	6/22/2006 9:18	488	6/22/2006 6:39	491
6/22/2006 7:20	527	6/22/2006 9:38	483	6/22/2006 6:58	493
6/22/2006 7:40	523	6/22/2006 9:57	480	6/22/2006 7:18	496
6/22/2006 7:59	521	6/22/2006 10:17	477	6/22/2006 7:37	498
6/22/2006 8:19	518	6/22/2006 10:36	475	6/22/2006 7:57	503
6/22/2006 8:38	516	6/22/2006 10:56	474	6/22/2006 8:17	509
6/22/2006 8:58	514	6/22/2006 11:15	473	6/22/2006 8:36	512
6/22/2006 9:18	512	6/22/2006 11:35	472	6/22/2006 8:56	521
6/22/2006 9:37	510	6/22/2006 11:54	470	6/22/2006 9:15	527
6/22/2006 9:57	509	6/22/2006 12:14	469	6/22/2006 9:35	534
6/22/2006 10:16	507	6/22/2006 12:33	468	6/22/2006 9:54	545
6/22/2006 10:36	506	6/22/2006 12:53	468	6/22/2006 10:14	547
6/22/2006 10:55	507	6/22/2006 13:12	467	6/22/2006 10:33	554
6/22/2006 11:15	504	6/22/2006 13:32	466	6/22/2006 10:53	561
6/22/2006 11:34	490	6/22/2006 13:52	465	6/22/2006 11:12	563
6/22/2006 11:54	483	6/22/2006 14:11	465	6/22/2006 11:32	569
6/22/2006 12:14	480	6/22/2006 14:31	465	6/22/2006 11:52	572
6/22/2006 12:33	477	6/22/2006 14:50	465	6/22/2006 12:11	574
6/22/2006 12:53	475	6/22/2006 15:10	466	6/22/2006 12:31	599
6/22/2006 13:12	474	6/22/2006 15:29	468	6/22/2006 12:50	589
6/22/2006 13:32	474	6/22/2006 15:49	469	6/22/2006 13:10	582
6/22/2006 13:51	473	6/22/2006 16:08	471	6/22/2006 13:29	578
6/22/2006 14:11	471	6/22/2006 16:28	475	6/22/2006 13:49	578
6/22/2006 14:30	470	6/22/2006 16:47	478	6/22/2006 14:08	574
6/22/2006 14:50	469	6/22/2006 17:07	482	6/22/2006 14:28	583
6/22/2006 15:10	468	6/22/2006 17:26	486	6/22/2006 14:47	577
6/22/2006 15:29	467	6/22/2006 17:46	492	6/22/2006 15:07	569
6/22/2006 15:49	467	6/22/2006 18:05	499	6/22/2006 15:27	564
6/22/2006 16:08	466	6/22/2006 18:25	507	6/22/2006 15:46	561
6/22/2006 16:28	465	6/22/2006 18:45	519	6/22/2006 16:06	552
6/22/2006 16:47	465	6/22/2006 19:04	558	6/22/2006 16:25	545
6/22/2006 17:07	465	6/22/2006 19:24	555	6/22/2006 16:45	538
6/22/2006 17:26	465	6/22/2006 19:43	597	6/22/2006 17:04	532
6/22/2006 17:46	467	6/22/2006 20:03	562	6/22/2006 17:24	529
6/22/2006 18:06	468	6/22/2006 20:22	562	6/22/2006 17:43	525
6/22/2006 18:25	469	6/22/2006 20:42	548	6/22/2006 18:03	523
6/22/2006 18:45	472	6/22/2006 21:01	534	6/22/2006 18:22	520
6/22/2006 19:04	473	6/22/2006 21:21	526	6/22/2006 18:42	518
6/22/2006 19:24	476	6/22/2006 21:40	528	6/22/2006 19:02	516
6/22/2006 19:43	480	6/22/2006 22:00	520	6/22/2006 19:21	514
6/22/2006 20:03	491	6/22/2006 22:19	511	6/22/2006 19:41	512
6/22/2006 20:22	491	6/22/2006 22:39	506	6/22/2006 20:00	511
6/22/2006 20:42	495	6/22/2006 22:58	509	6/22/2006 20:20	510
6/22/2006 21:02	503	6/22/2006 23:18	511	6/22/2006 20:39	508
6/22/2006 21:21	510	6/22/2006 23:38	519	6/22/2006 20:59	508
6/22/2006 21:41	514	6/22/2006 23:57	524	6/22/2006 21:18	505
6/22/2006 22:00	518	6/23/2006 0:17	524	6/22/2006 21:38	493
6/22/2006 22:20	523	6/23/2006 0:36	520	6/22/2006 21:57	483
6/22/2006 22:39	528	6/23/2006 0:56	525	6/22/2006 22:17	480
6/22/2006 22:59	534	6/23/2006 1:15	532	6/22/2006 22:36	478
6/22/2006 23:19	525	6/23/2006 1:35	530	6/22/2006 22:56	476
6/22/2006 23:38	520	6/23/2006 1:54	528	6/22/2006 23:16	474
6/22/2006 23:58	518	6/23/2006 2:14	529	6/22/2006 23:35	474
6/23/2006 0:17	518	6/23/2006 2:33	530	6/22/2006 23:55	473
6/23/2006 0:37	510	6/23/2006 2:53	526	6/23/2006 0:14	472
6/23/2006 0:56	504	6/23/2006 3:12	522	6/23/2006 0:34	471
6/23/2006 1:16	505	6/23/2006 3:32	521	6/23/2006 0:53	469
6/23/2006 1:35	506	6/23/2006 3:51	517	6/23/2006 1:13	469
6/23/2006 1:55	512	6/23/2006 4:11	512	6/23/2006 1:32	468
6/23/2006 2:15	518	6/23/2006 4:31	508	6/23/2006 1:52	467
6/23/2006 2:34	520	6/23/2006 4:50	505	6/23/2006 2:11	466
6/23/2006 2:54	516	6/23/2006 5:10	503	6/23/2006 2:31	466
6/23/2006 3:13	518	6/23/2006 5:29	501	6/23/2006 2:51	466
6/23/2006 3:33	528	6/23/2006 5:49	499	6/23/2006 3:10	466
6/23/2006 3:52	530	6/23/2006 6:08	497	6/23/2006 3:30	466
6/23/2006 4:12	528	6/23/2006 6:28	496	6/23/2006 3:49	467
6/23/2006 4:31	526	6/23/2006 6:47	494	6/23/2006 4:09	469
6/23/2006 4:51	527	6/23/2006 7:07	493	6/23/2006 4:28	470
6/23/2006 5:11	526	6/23/2006 7:26	492	6/23/2006 4:48	473
6/23/2006 5:30	520	6/23/2006 7:46	491	6/23/2006 5:07	476
6/23/2006 5:50	520	6/23/2006 8:05	490	6/23/2006 5:27	479
6/23/2006 6:09	518	6/23/2006 8:25	489	6/23/2006 5:46	483
6/23/2006 6:29	512	6/23/2006 8:44	489	6/23/2006 6:06	488
6/23/2006 6:48	508	6/23/2006 9:04	490	6/23/2006 6:26	495
6/23/2006 7:08	505	6/23/2006 9:24	490	6/23/2006 6:45	502
6/23/2006 7:27	502	6/23/2006 9:43	490	6/23/2006 7:05	510
6/23/2006 7:47	500	6/23/2006 10:03	489	6/23/2006 7:24	519
6/23/2006 8:07	499	6/23/2006 10:22	488	6/23/2006 7:44	523
6/23/2006 8:26	497	6/23/2006 10:42	486	6/23/2006 8:03	529
6/23/2006 8:46	495	6/23/2006 11:01	485	6/23/2006 8:23	532
6/23/2006 9:05	494	6/23/2006 11:21	483	6/23/2006 8:42	537
6/23/2006 9:25	493	6/23/2006 11:40	481	6/23/2006 9:02	544
6/23/2006 9:44	491	6/23/2006 12:00	479	6/23/2006 9:21	537
6/23/2006 10:04	491	6/23/2006 12:19	478	6/23/2006 9:41	528
6/23/2006 10:23	490	6/23/2006 12:39	476	6/23/2006 10:00	524
6/23/2006 10:43	489	6/23/2006 12:58	476	6/23/2006 10:20	525
6/23/2006 11:03	489	6/23/2006 13:18	475	6/23/2006 10:40	517
6/23/2006 11:22	489	6/23/2006 13:37	475	6/23/2006 10:59	510
6/23/2006 11:42	490	6/23/2006 13:57	475	6/23/2006 11:19	507
6/23/2006 12:01	489	6/23/2006 14:17	474	6/23/2006 11:38	509
6/23/2006 12:21	489	6/23/2006 14:36	474	6/23/2006 11:58	514
6/23/2006 12:40	488	6/23/2006 14:56	475	6/23/2006 12:17	520
6/23/2006 13:00	487	6/23/2006 15:15	476	6/23/2006 12:37	524
6/23/2006 13:19	486	6/23/2006 15:35	479	6/23/2006 12:56	523
6/23/2006 13:39	484	6/23/2006 15:54	483	6/23/2006 13:16	521
6/23/2006 13:59	483	6/23/2006 16:14	487	6/23/2006 13:35	536
6/23/2006 14:18	481	6/23/2006 16:33	487	6/23/2006 13:55	536
6/23/2006 14:38	479	6/23/2006 16:53	485	6/23/2006 14:15	534
6/23/2006 14:57	477	6/23/2006 17:12	487	6/23/2006 14:34	532
6/23/2006 15:17	476	6/23/2006 17:32	488	6/23/2006 14:54	532
6/23/2006 15:36	475	6/23/2006 17:51	496	6/23/2006 15:13	530
6/23/2006 15:56	475	6/23/2006 18:11	502	6/23/2006 15:33	525
6/23/2006 16:15	475	6/23/2006 18:31	503	6/23/2006 15:52	524
6/23/2006 16:35	474	6/23/2006 18:50	503	6/23/2006 16:12	521
6/23/2006 16:55	474	6/23/2006 19:10	506	6/23/2006 16:31	515
6/23/2006 17:14	474	6/23/2006 19:29	520	6/23/2006 16:51	511
6/23/2006 17:34	474	6/23/2006 19:49	512	6/23/2006 17:10	507
6/23/2006 17:53	477	6/23/2006 20:08	531	6/23/2006 17:30	504
6/23/2006 18:13	479	6/23/2006 20:28	536	6/23/2006 17:50	502
6/23/2006 18:32	483	6/23/2006 20:47	538	6/23/2006 18:09	500
6/23/2006 18:52	485	6/23/2006 21:07	528	6/23/2006 18:29	498
6/23/2006 19:11	483	6/23/2006 21:26	525	6/23/2006 18:48	496
6/23/2006 19:31	484	6/23/2006 21:46	534	6/23/2006 19:08	495
6/23/2006 19:51	485	6/23/2006 22:05	536	6/23/2006 19:27	494
6/23/2006 20:10	488	6/23/2006 22:25	535	6/23/2006 19:47	492
6/23/2006 20:30	494	6/23/2006 22:44	543	6/23/2006 20:06	492
6/23/2006 20:49	497	6/23/2006 23:04	533	6/23/2006 20:26	490
6/23/2006 21:09	498	6/23/2006 23:24	538	6/23/2006 20:45	489
6/23/2006 21:28	500	6/23/2006 23:43	539	6/23/2006 21:05	489
6/23/2006 21:48	500	6/24/2006 0:03	529	6/23/2006 21:24	489
6/23/2006 22:07	503	6/24/2006 0:22	527	6/23/2006 21:44	489
6/23/2006 22:27	506	6/24/2006 0:42	522	6/23/2006 22:04	489
6/23/2006 22:47	516	6/24/2006 1:01	517	6/23/2006 22:23	489
6/23/2006 23:06	521	6/24/2006 1:21	514	6/23/2006 22:43	488
6/23/2006 23:26	520	6/24/2006 1:40	511	6/23/2006 23:02	487
6/23/2006 23:45	513	6/24/2006 2:00	507	6/23/2006 23:22	486
6/24/2006 0:05	526	6/24/2006 2:19	502	6/23/2006 23:41	484
6/24/2006 0:24	527	6/24/2006 2:39	498	6/24/2006 0:01	483
6/24/2006 0:44	532	6/24/2006 2:58	493	6/24/2006 0:20	481
6/24/2006 1:03	531	6/24/2006 3:18	489	6/24/2006 0:40	479
6/24/2006 1:23	532	6/24/2006 3:37	484	6/24/2006 0:59	478
6/24/2006 1:43	533	6/24/2006 3:57	475	6/24/2006 1:19	476
6/24/2006 2:02	537	6/24/2006 4:17	472	6/24/2006 1:39	476
6/24/2006 2:22	530	6/24/2006 4:36	471	6/24/2006 1:58	475
6/24/2006 2:41	523	6/24/2006 4:56	470	6/24/2006 2:18	475
6/24/2006 3:01	522	6/24/2006 5:15	470	6/24/2006 2:37	475
6/24/2006 3:20	516	6/24/2006 5:35	469	6/24/2006 2:57	474
6/24/2006 3:40	513	6/24/2006 5:54	469	6/24/2006 3:16	474
6/24/2006 3:59	510	6/24/2006 6:14	468	6/24/2006 3:36	475
6/24/2006 4:19	507	6/24/2006 6:33	468	6/24/2006 3:55	477
6/24/2006 4:39	503	6/24/2006 6:53	468	6/24/2006 4:15	479
6/24/2006 4:58	498	6/24/2006 7:12	467	6/24/2006 4:34	483
6/24/2006 5:18	494	6/24/2006 7:32	467	6/24/2006 4:54	486
6/24/2006 5:37	490	6/24/2006 7:51	467	6/24/2006 5:14	485
6/24/2006 5:57	486	6/24/2006 8:11	467	6/24/2006 5:33	486
6/24/2006 6:16	479	6/24/2006 8:30	468	6/24/2006 5:53	487
6/24/2006 6:36	473	6/24/2006 8:50	468	6/24/2006 6:12	489
6/24/2006 6:55	471	6/24/2006 9:10	468	6/24/2006 6:32	496
6/24/2006 7:15	471	6/24/2006 9:29	468	6/24/2006 6:51	500
6/24/2006 7:35	470	6/24/2006 9:49	468	6/24/2006 7:11	502
6/24/2006 7:54	470	6/24/2006 10:08	468	6/24/2006 7:30	502
6/24/2006 8:14	469	6/24/2006 10:28	468	6/24/2006 7:50	504
6/24/2006 8:33	469	6/24/2006 10:47	468	6/24/2006 8:09	507
6/24/2006 8:53	469	6/24/2006 11:07	467	6/24/2006 8:29	508
6/24/2006 9:12	468	6/24/2006 11:26	467	6/24/2006 8:49	524
6/24/2006 9:32	468	6/24/2006 11:46	467	6/24/2006 9:08	527
6/24/2006 9:51	468	6/24/2006 12:05	467	6/24/2006 9:28	528
6/24/2006 10:11	467	6/24/2006 12:25	467	6/24/2006 9:47	520
6/24/2006 10:31	467	6/24/2006 12:44	468	6/24/2006 10:07	527
6/24/2006 10:50	468	6/24/2006 13:04	468	6/24/2006 10:26	533
6/24/2006 11:10	468	6/24/2006 13:23	468	6/24/2006 10:46	532
6/24/2006 11:29	468	6/24/2006 13:43	469	6/24/2006 11:05	532
6/24/2006 11:49	468	6/24/2006 14:03	469	6/24/2006 11:25	542
6/24/2006 12:08	468	6/24/2006 14:22	469	6/24/2006 11:44	533
6/24/2006 12:28	468	6/24/2006 14:42	469	6/24/2006 12:04	542
6/24/2006 12:47	468	6/24/2006 15:01	469	6/24/2006 12:23	538
6/24/2006 13:07	468	6/24/2006 15:21	469	6/24/2006 12:43	527
6/24/2006 13:27	468	6/24/2006 15:40	470	6/24/2006 13:03	527
6/24/2006 13:46	468	6/24/2006 16:00	472	6/24/2006 13:22	520
6/24/2006 14:06	468	6/24/2006 16:19	475	6/24/2006 13:42	516
6/24/2006 14:25	468	6/24/2006 16:39	478	6/24/2006 14:01	513
6/24/2006 14:45	468	6/24/2006 16:58	477	6/24/2006 14:21	509
6/24/2006 15:04	468	6/24/2006 17:18	475	6/24/2006 14:40	505
6/24/2006 15:24	468	6/24/2006 17:37	473	6/24/2006 15:00	500
6/24/2006 15:43	468	6/24/2006 17:57	473	6/24/2006 15:19	496
6/24/2006 16:03	468	6/24/2006 18:16	473	6/24/2006 15:39	491
6/24/2006 16:23	468	6/24/2006 18:36	471	6/24/2006 15:58	487
6/24/2006 16:42	469	6/24/2006 18:56	470	6/24/2006 16:18	482
6/24/2006 17:02	468	6/24/2006 19:15	473	6/24/2006 16:38	474
6/24/2006 17:21	468	6/24/2006 19:35	475	6/24/2006 16:57	471
6/24/2006 17:41	469	6/24/2006 19:54	474	6/24/2006 17:17	470
6/24/2006 18:00	469	6/24/2006 20:14	477	6/24/2006 17:36	470
6/24/2006 18:20	471	6/24/2006 20:33	477	6/24/2006 17:56	470
6/24/2006 18:40	473	6/24/2006 20:53	479	6/24/2006 18:15	469
6/24/2006 18:59	475	6/24/2006 21:12	484	6/24/2006 18:35	469
6/24/2006 19:19	476	6/24/2006 21:32	483	6/24/2006 18:54	468
6/24/2006 19:38	474	6/24/2006 21:51	490	6/24/2006 19:14	468
6/24/2006 19:58	473	6/24/2006 22:11	489	6/24/2006 19:33	468
6/24/2006 20:17	472	6/24/2006 22:30	490	6/24/2006 19:53	468
6/24/2006 20:37	472	6/24/2006 22:50	490	6/24/2006 20:13	467
6/24/2006 20:56	472	6/24/2006 23:09	498	6/24/2006 20:32	467
6/24/2006 21:16	470	6/24/2006 23:29	492	6/24/2006 20:52	467
6/24/2006 21:36	471	6/24/2006 23:49	488	6/24/2006 21:11	468
6/24/2006 21:55	473	6/25/2006 0:08	489	6/24/2006 21:31	468
6/24/2006 22:15	473	6/25/2006 0:28	487	6/24/2006 21:50	468
6/24/2006 22:34	474	6/25/2006 0:47	487	6/24/2006 22:10	468
6/24/2006 22:54	475	6/25/2006 1:07	491	6/24/2006 22:29	468
6/24/2006 23:13	475	6/25/2006 1:26	494	6/24/2006 22:49	468
6/24/2006 23:33	480	6/25/2006 1:46	490	6/24/2006 23:08	467
6/24/2006 23:52	480	6/25/2006 2:05	490	6/24/2006 23:28	467
6/25/2006 0:12	482	6/25/2006 2:25	488	6/24/2006 23:47	467
6/25/2006 0:32	490	6/25/2006 2:44	485	6/25/2006 0:07	467
6/25/2006 0:51	486	6/25/2006 3:04	483	6/25/2006 0:27	467
6/25/2006 1:11	486	6/25/2006 3:23	482	6/25/2006 0:46	467
6/25/2006 1:30	488	6/25/2006 3:43	481	6/25/2006 1:06	467
6/25/2006 1:50	494	6/25/2006 4:02	481	6/25/2006 1:25	468
6/25/2006 2:09	486	6/25/2006 4:22	479	6/25/2006 1:45	468
6/25/2006 2:29	484	6/25/2006 4:42	470	6/25/2006 2:04	468
6/25/2006 2:48	485	6/25/2006 5:01	464	6/25/2006 2:24	468
6/25/2006 3:08	485	6/25/2006 5:21	459	6/25/2006 2:43	468
6/25/2006 3:28	487	6/25/2006 5:40	455	6/25/2006 3:03	468
6/25/2006 3:47	490	6/25/2006 6:00	455	6/25/2006 3:22	468
6/25/2006 4:07	492	6/25/2006 6:19	455	6/25/2006 3:42	469
6/25/2006 4:26	487	6/25/2006 6:39	456	6/25/2006 4:02	469
6/25/2006 4:46	489	6/25/2006 6:58	456	6/25/2006 4:21	471
6/25/2006 5:05	485	6/25/2006 7:18	457	6/25/2006 4:41	473
6/25/2006 5:25	482	6/25/2006 7:37	457	6/25/2006 5:00	475
6/25/2006 5:44	481	6/25/2006 7:57	458	6/25/2006 5:20	478
6/25/2006 6:04	480	6/25/2006 8:16	459	6/25/2006 5:39	475
6/25/2006 6:24	480	6/25/2006 8:36	460	6/25/2006 5:59	474
6/25/2006 6:43	479	6/25/2006 8:55	462	6/25/2006 6:18	472
6/25/2006 7:03	471	6/25/2006 9:15	461	6/25/2006 6:38	472
6/25/2006 7:22	467	6/25/2006 9:35	461	6/25/2006 6:57	472
6/25/2006 7:42	460	6/25/2006 9:54	461	6/25/2006 7:17	470
6/25/2006 8:01	454	6/25/2006 10:14	460	6/25/2006 7:37	470
6/25/2006 8:21	453	6/25/2006 10:33	460	6/25/2006 7:56	473
6/25/2006 8:40	454	6/25/2006 10:53	461	6/25/2006 8:16	473
6/25/2006 9:00	455	6/25/2006 11:12	461	6/25/2006 8:35	474
6/25/2006 9:20	455	6/25/2006 11:32	461	6/25/2006 8:55	475
6/25/2006 9:39	456	6/25/2006 11:51	462	6/25/2006 9:14	475
6/25/2006 9:59	457	6/25/2006 12:11	462	6/25/2006 9:34	479
6/25/2006 10:18	457	6/25/2006 12:30	463	6/25/2006 9:53	481
6/25/2006 10:38	457	6/25/2006 12:50	463	6/25/2006 10:13	482
6/25/2006 10:57	458	6/25/2006 13:09	464	6/25/2006 10:32	490
6/25/2006 11:17	459	6/25/2006 13:29	464	6/25/2006 10:52	487
6/25/2006 11:36	460	6/25/2006 13:48	464	6/25/2006 11:11	488
6/25/2006 11:56	460	6/25/2006 14:08	465	6/25/2006 11:31	490
6/25/2006 12:16	460	6/25/2006 14:28	466	6/25/2006 11:51	497
6/25/2006 12:35	460	6/25/2006 14:47	467	6/25/2006 12:10	489
6/25/2006 12:55	460	6/25/2006 15:07	469	6/25/2006 12:30	486
6/25/2006 13:14	460	6/25/2006 15:26	474	6/25/2006 12:49	488
6/25/2006 13:34	460	6/25/2006 15:46	476	6/25/2006 13:09	485
6/25/2006 13:53	461	6/25/2006 16:05	478	6/25/2006 13:28	488
6/25/2006 14:13	461	6/25/2006 16:25	481	6/25/2006 13:48	490
6/25/2006 14:32	462	6/25/2006 16:44	482	6/25/2006 14:07	494
6/25/2006 14:52	462	6/25/2006 17:04	485	6/25/2006 14:27	487
6/25/2006 15:12	463	6/25/2006 17:23	486	6/25/2006 14:46	491
6/25/2006 15:31	463	6/25/2006 17:43	492	6/25/2006 15:06	486
6/25/2006 15:51	464	6/25/2006 18:02	494	6/25/2006 15:26	483
6/25/2006 16:10	464	6/25/2006 18:22	489	6/25/2006 15:45	481
6/25/2006 16:30	464	6/25/2006 18:41	495	6/25/2006 16:05	480
6/25/2006 16:49	465	6/25/2006 19:01	528	6/25/2006 16:24	480
6/25/2006 17:09	466	6/25/2006 19:21	535	6/25/2006 16:44	479
6/25/2006 17:28	467	6/25/2006 19:40	570	6/25/2006 17:03	476
6/25/2006 17:48	470	6/25/2006 20:00	523	6/25/2006 17:23	469
6/25/2006 18:08	474	6/25/2006 20:19	518	6/25/2006 17:42	461
6/25/2006 18:27	476	6/25/2006 20:39	508	6/25/2006 18:02	455
6/25/2006 18:47	478	6/25/2006 20:58	516	6/25/2006 18:21	453
6/25/2006 19:06	479	6/25/2006 21:18	513	6/25/2006 18:41	453
6/25/2006 19:26	481	6/25/2006 21:37	506	6/25/2006 19:01	455
6/25/2006 19:45	484	6/25/2006 21:57	496	6/25/2006 19:20	455
6/25/2006 20:05	487	6/25/2006 22:16	493	6/25/2006 19:40	456
6/25/2006 20:24	492	6/25/2006 22:36	496	6/25/2006 19:59	457
6/25/2006 20:44	488	6/25/2006 22:55	493	6/25/2006 20:19	457
6/25/2006 21:04	491	6/25/2006 23:15	493	6/25/2006 20:38	458
6/25/2006 21:23	495	6/25/2006 23:34	493	6/25/2006 20:58	459
6/25/2006 21:43	501	6/25/2006 23:54	494	6/25/2006 21:17	460
6/25/2006 22:02	505	6/26/2006 0:14	492	6/25/2006 21:37	461
6/25/2006 22:22	501	6/26/2006 0:33	491	6/25/2006 21:56	460
6/25/2006 22:41	494	6/26/2006 0:53	491	6/25/2006 22:16	460
6/25/2006 23:01	502	6/26/2006 1:12	490	6/25/2006 22:35	460
6/25/2006 23:20	496	6/26/2006 1:32	492	6/25/2006 22:55	460
6/25/2006 23:40	511	6/26/2006 1:51	493	6/25/2006 23:15	460
6/26/2006 0:00	507	6/26/2006 2:11	493	6/25/2006 23:34	460
6/26/2006 0:19	496	6/26/2006 2:30	492	6/25/2006 23:54	460
6/26/2006 0:39	491	6/26/2006 2:50	492	6/26/2006 0:13	461
6/26/2006 0:58	490	6/26/2006 3:09	491	6/26/2006 0:33	461
6/26/2006 1:18	492	6/26/2006 3:29	490	6/26/2006 0:52	462
6/26/2006 1:37	491	6/26/2006 3:48	489	6/26/2006 1:12	463
6/26/2006 1:57	490	6/26/2006 4:08	488	6/26/2006 1:31	463
6/26/2006 2:16	492	6/26/2006 4:27	487	6/26/2006 1:51	464
6/26/2006 2:36	490	6/26/2006 4:47	487	6/26/2006 2:10	463
6/26/2006 2:56	490	6/26/2006 5:07	487	6/26/2006 2:30	464
6/26/2006 3:15	489	6/26/2006 5:26	487	6/26/2006 2:50	464
6/26/2006 3:35	489	6/26/2006 5:46	487	6/26/2006 3:09	465
6/26/2006 3:54	490	6/26/2006 6:05	487	6/26/2006 3:29	466
6/26/2006 4:14	490	6/26/2006 6:25	486	6/26/2006 3:48	470
6/26/2006 4:33	490	6/26/2006 6:44	487	6/26/2006 4:08	473
6/26/2006 4:53	490	6/26/2006 7:04	486	6/26/2006 4:27	475
6/26/2006 5:12	490	6/26/2006 7:23	485	6/26/2006 4:47	477
6/26/2006 5:32	489	6/26/2006 7:43	483	6/26/2006 5:06	479
6/26/2006 5:52	489	6/26/2006 8:02	482	6/26/2006 5:26	481
6/26/2006 6:11	488	6/26/2006 8:22	481	6/26/2006 5:45	484
6/26/2006 6:31	487	6/26/2006 8:41	481	6/26/2006 6:05	486
6/26/2006 6:50	486	6/26/2006 9:01	480	6/26/2006 6:25	491
6/26/2006 7:10	486	6/26/2006 9:21	480	6/26/2006 6:44	489
6/26/2006 7:29	486	6/26/2006 9:40	480	6/26/2006 7:04	490
6/26/2006 7:49	485	6/26/2006 10:00	480	6/26/2006 7:23	495
6/26/2006 8:08	485	6/26/2006 10:19	480	6/26/2006 7:43	504
6/26/2006 8:28	486	6/26/2006 10:39	480	6/26/2006 8:02	515
6/26/2006 8:48	485	6/26/2006 10:58	480	6/26/2006 8:22	508
6/26/2006 9:07	485	6/26/2006 11:18	480	6/26/2006 8:41	498
6/26/2006 9:27	485	6/26/2006 11:37	480	6/26/2006 9:01	506
6/26/2006 9:46	485	6/26/2006 11:57	480	6/26/2006 9:20	498
6/26/2006 10:06	483	6/26/2006 12:16	479	6/26/2006 9:40	512
6/26/2006 10:25	482	6/26/2006 12:36	479	6/26/2006 9:59	507
6/26/2006 10:45	481	6/26/2006 12:55	480	6/26/2006 10:19	498
6/26/2006 11:04	481	6/26/2006 13:15	480	6/26/2006 10:39	492
6/26/2006 11:24	480	6/26/2006 13:34	479	6/26/2006 10:58	490
6/26/2006 11:44	480	6/26/2006 13:54	480	6/26/2006 11:18	493
6/26/2006 12:03	480	6/26/2006 14:14	480	6/26/2006 11:37	490
6/26/2006 12:23	480	6/26/2006 14:33	480	6/26/2006 11:57	490
6/26/2006 12:42	480	6/26/2006 14:53	481	6/26/2006 12:16	491
6/26/2006 13:02	480	6/26/2006 15:12	481	6/26/2006 12:36	491
6/26/2006 13:21	479	6/26/2006 15:32	482	6/26/2006 12:55	489
6/26/2006 13:41	479	6/26/2006 15:51	483	6/26/2006 13:15	489
6/26/2006 14:01	479	6/26/2006 16:11	484	6/26/2006 13:34	489
6/26/2006 14:20	479	6/26/2006 16:30	484	6/26/2006 13:54	488
6/26/2006 14:40	479	6/26/2006 16:50	484	6/26/2006 14:14	490
6/26/2006 14:59	479	6/26/2006 17:09	488	6/26/2006 14:33	490
6/26/2006 15:19	479	6/26/2006 17:29	491	6/26/2006 14:53	489
6/26/2006 15:38	479	6/26/2006 17:48	496	6/26/2006 15:12	489
6/26/2006 15:58	479	6/26/2006 18:08	495	6/26/2006 15:32	489
6/26/2006 16:17	479	6/26/2006 18:27	493	6/26/2006 15:51	488
6/26/2006 16:37	479	6/26/2006 18:47	498	6/26/2006 16:11	488
6/26/2006 16:57	479	6/26/2006 19:07	498	6/26/2006 16:30	486
6/26/2006 17:16	480	6/26/2006 19:26	495	6/26/2006 16:50	485
6/26/2006 17:36	480	6/26/2006 19:46	547	6/26/2006 17:09	485
6/26/2006 17:55	480	6/26/2006 20:05	533	6/26/2006 17:29	485
6/26/2006 18:15	481	6/26/2006 20:25	529	6/26/2006 17:49	485
6/26/2006 18:34	483	6/26/2006 20:44	521	6/26/2006 18:08	484
6/26/2006 18:54	483	6/26/2006 21:04	521	6/26/2006 18:28	484
6/26/2006 19:13	483	6/26/2006 21:23	521	6/26/2006 18:47	484
6/26/2006 19:33	485	6/26/2006 21:43	527	6/26/2006 19:07	484
6/26/2006 19:53	487	6/26/2006 22:02	524	6/26/2006 19:26	484
6/26/2006 20:12	491	6/26/2006 22:22	514	6/26/2006 19:46	484
6/26/2006 20:32	490	6/26/2006 22:41	511	6/26/2006 20:05	483
6/26/2006 20:51	492	6/26/2006 23:01	505	6/26/2006 20:25	481
6/26/2006 21:11	490	6/26/2006 23:20	491	6/26/2006 20:44	480
6/26/2006 21:30	494	6/26/2006 23:40	492	6/26/2006 21:04	480
6/26/2006 21:50	492	6/27/2006 0:00	493	6/26/2006 21:24	479
6/26/2006 22:09	500	6/27/2006 0:19	493	6/26/2006 21:43	479
6/26/2006 22:29	505	6/27/2006 0:39	495	6/26/2006 22:03	479
6/26/2006 22:49	514	6/27/2006 0:58	496	6/26/2006 22:22	479
6/26/2006 23:08	512	6/27/2006 1:18	494	6/26/2006 22:42	479
6/26/2006 23:28	513	6/27/2006 1:37	493	6/26/2006 23:01	479
6/26/2006 23:47	510	6/27/2006 1:57	492	6/26/2006 23:21	479
6/27/2006 0:07	514	6/27/2006 2:16	492	6/26/2006 23:40	478
6/27/2006 0:26	524	6/27/2006 2:36	491	6/27/2006 0:00	478
6/27/2006 0:46	515	6/27/2006 2:55	490	6/27/2006 0:19	478
6/27/2006 1:05	508	6/27/2006 3:15	490	6/27/2006 0:39	478
6/27/2006 1:25	507	6/27/2006 3:34	490	6/27/2006 0:58	479
6/27/2006 1:45	495	6/27/2006 3:54	490	6/27/2006 1:18	478
6/27/2006 2:04	489	6/27/2006 4:13	489	6/27/2006 1:38	478
6/27/2006 2:24	490	6/27/2006 4:33	488	6/27/2006 1:57	478
6/27/2006 2:43	491	6/27/2006 4:53	486	6/27/2006 2:17	478
6/27/2006 3:03	492	6/27/2006 5:12	485	6/27/2006 2:36	478
6/27/2006 3:22	493	6/27/2006 5:32	485	6/27/2006 2:56	478
6/27/2006 3:42	493	6/27/2006 5:51	484	6/27/2006 3:15	479
6/27/2006 4:01	491	6/27/2006 6:11	484	6/27/2006 3:35	479
6/27/2006 4:21	491	6/27/2006 6:30	483	6/27/2006 3:54	479
6/27/2006 4:41	490	6/27/2006 6:50	483	6/27/2006 4:14	480
6/27/2006 5:00	490	6/27/2006 7:09	483	6/27/2006 4:33	481
6/27/2006 5:20	489	6/27/2006 7:29	481	6/27/2006 4:53	482
6/27/2006 5:39	489	6/27/2006 7:48	479	6/27/2006 5:13	482
6/27/2006 5:59	489	6/27/2006 8:08	478	6/27/2006 5:32	484
6/27/2006 6:18	489	6/27/2006 8:27	477	6/27/2006 5:52	486
6/27/2006 6:38	488	6/27/2006 8:47	477	6/27/2006 6:11	489
6/27/2006 6:57	488	6/27/2006 9:06	479	6/27/2006 6:31	491
6/27/2006 7:17	486	6/27/2006 9:26	480	6/27/2006 6:50	493
6/27/2006 7:37	485	6/27/2006 9:46	480	6/27/2006 7:10	490
6/27/2006 7:56	484	6/27/2006 10:05	479	6/27/2006 7:29	495
6/27/2006 8:16	484	6/27/2006 10:25	478	6/27/2006 7:49	494
6/27/2006 8:35	483	6/27/2006 10:44	476	6/27/2006 8:08	497
6/27/2006 8:55	482	6/27/2006 11:04	476	6/27/2006 8:28	508
6/27/2006 9:14	482	6/27/2006 11:23	475	6/27/2006 8:48	514
6/27/2006 9:34	483	6/27/2006 11:43	475	6/27/2006 9:07	516
6/27/2006 9:53	482	6/27/2006 12:02	475	6/27/2006 9:27	512
6/27/2006 10:13	480	6/27/2006 12:22	475	6/27/2006 9:46	512
6/27/2006 10:33	478	6/27/2006 12:41	475	6/27/2006 10:06	514
6/27/2006 10:52	477	6/27/2006 13:01	474	6/27/2006 10:25	520
6/27/2006 11:12	477	6/27/2006 13:20	473	6/27/2006 10:45	517
6/27/2006 11:31	477	6/27/2006 13:40	472	6/27/2006 11:04	509
6/27/2006 11:51	478	6/27/2006 13:59	472	6/27/2006 11:24	507
6/27/2006 12:10	479	6/27/2006 14:19	472	6/27/2006 11:43	499
6/27/2006 12:30	479	6/27/2006 14:39	472	6/27/2006 12:03	490
6/27/2006 12:49	478	6/27/2006 14:58	472	6/27/2006 12:22	490
6/27/2006 13:09	477	6/27/2006 15:18	473	6/27/2006 12:42	491
6/27/2006 13:29	476	6/27/2006 15:37	475	6/27/2006 13:02	491
6/27/2006 13:48	476	6/27/2006 15:57	477	6/27/2006 13:21	493
6/27/2006 14:08	475	6/27/2006 16:16	480	6/27/2006 13:41	494
6/27/2006 14:27	475	6/27/2006 16:36	482	6/27/2006 14:00	492
6/27/2006 14:47	475	6/27/2006 16:55	481	6/27/2006 14:20	491
6/27/2006 15:06	475	6/27/2006 17:15	481	6/27/2006 14:39	490
6/27/2006 15:26	475	6/27/2006 17:34	486	6/27/2006 14:59	489
6/27/2006 15:45	473	6/27/2006 17:54	488	6/27/2006 15:18	489
6/27/2006 16:05	472	6/27/2006 18:13	490	6/27/2006 15:38	488
6/27/2006 16:25	472	6/27/2006 18:33	497	6/27/2006 15:57	488
6/27/2006 16:44	472	6/27/2006 18:52	500	6/27/2006 16:17	488
6/27/2006 17:04	472	6/27/2006 19:12	514	6/27/2006 16:37	487
6/27/2006 17:23	472			6/27/2006 16:56	487
6/27/2006 17:43	472			6/27/2006 17:16	485
6/27/2006 18:02	473	6/27/2006 20:11	559	6/27/2006 17:35	484
6/27/2006 18:22	476	6/27/2006 20:30	544	6/27/2006 17:55	483
6/27/2006 18:41	478	6/27/2006 20:50	536	6/27/2006 18:14	482
6/27/2006 19:01	479	6/27/2006 21:09	534	6/27/2006 18:34	482
6/27/2006 19:21	480	6/27/2006 21:29	534	6/27/2006 18:53	481
6/27/2006 19:40	480	6/27/2006 21:48	536	6/27/2006 19:13	481
6/27/2006 20:00	491	6/27/2006 22:08	541	6/27/2006 19:32	481
6/27/2006 20:19	485	6/27/2006 22:27	536	6/27/2006 19:52	481
6/27/2006 20:39	487	6/27/2006 22:47	538	6/27/2006 20:12	479
6/27/2006 20:58	488	6/27/2006 23:06	540	6/27/2006 20:31	478
6/27/2006 21:18	492	6/27/2006 23:26	538	6/27/2006 20:51	476
6/27/2006 21:37	494	6/27/2006 23:45	536	6/27/2006 21:10	476
6/27/2006 21:57	497	6/28/2006 0:05	538	6/27/2006 21:30	476
6/27/2006 22:17	501	6/28/2006 0:25	536	6/27/2006 21:49	478
6/27/2006 22:36	505	6/28/2006 0:44	523	6/27/2006 22:09	478
6/27/2006 22:56	509	6/28/2006 1:04	527	6/27/2006 22:28	478
6/27/2006 23:15	513	6/28/2006 1:23	527	6/27/2006 22:48	477
6/27/2006 23:35	516	6/28/2006 1:43	527	6/27/2006 23:07	476
6/27/2006 23:54	522	6/28/2006 2:02	524	6/27/2006 23:27	475
6/28/2006 0:14	543	6/28/2006 2:22	523	6/27/2006 23:46	474
6/28/2006 0:33	531	6/28/2006 2:41	520	6/28/2006 0:06	473
6/28/2006 0:53	528	6/28/2006 3:01	517	6/28/2006 0:26	473
6/28/2006 1:13	533	6/28/2006 3:20	512	6/28/2006 0:45	473
6/28/2006 1:32	535	6/28/2006 3:40	508	6/28/2006 1:05	473
6/28/2006 1:52	535	6/28/2006 3:59	504	6/28/2006 1:24	474
6/28/2006 2:11	533	6/28/2006 4:19	486	6/28/2006 1:44	472
6/28/2006 2:31	539	6/28/2006 4:38	481	6/28/2006 2:03	471
6/28/2006 2:50	542	6/28/2006 4:58	478	6/28/2006 2:23	471
6/28/2006 3:10	529	6/28/2006 5:18	476	6/28/2006 2:42	470
6/28/2006 3:29	527	6/28/2006 5:37	474	6/28/2006 3:02	471
6/28/2006 3:49	530	6/28/2006 5:57	473	6/28/2006 3:21	471
6/28/2006 4:09	535	6/28/2006 6:16	471	6/28/2006 3:41	471
6/28/2006 4:28	527	6/28/2006 6:36	469	6/28/2006 4:01	471
6/28/2006 4:48	525	6/28/2006 6:55	469	6/28/2006 4:20	474
6/28/2006 5:07	521	6/28/2006 7:15	468	6/28/2006 4:40	476
6/28/2006 5:27	518	6/28/2006 7:34	466	6/28/2006 4:59	477
6/28/2006 5:46	514	6/28/2006 7:54	466	6/28/2006 5:19	480
6/28/2006 6:06	510	6/28/2006 8:13	465	6/28/2006 5:38	480
6/28/2006 6:25	504	6/28/2006 8:33	466	6/28/2006 5:58	481
6/28/2006 6:45	491	6/28/2006 8:52	466	6/28/2006 6:17	483
6/28/2006 7:05	482	6/28/2006 9:12	465	6/28/2006 6:37	485
6/28/2006 7:24	478	6/28/2006 9:31	463	6/28/2006 6:56	486
6/28/2006 7:44	477	6/28/2006 9:51	460	6/28/2006 7:16	490
6/28/2006 8:03	475	6/28/2006 10:11	458	6/28/2006 7:36	495
6/28/2006 8:23	474	6/28/2006 10:30	457	6/28/2006 7:55	502
6/28/2006 8:42	473	6/28/2006 10:50	456	6/28/2006 8:15	507
6/28/2006 9:02	469	6/28/2006 11:09	456	6/28/2006 8:34	511
6/28/2006 9:22	470	6/28/2006 11:29	456	6/28/2006 8:54	514
6/28/2006 9:41	469	6/28/2006 11:48	455	6/28/2006 9:13	514
6/28/2006 10:01	467	6/28/2006 12:08	453	6/28/2006 9:33	517
6/28/2006 10:20	466	6/28/2006 12:27	453	6/28/2006 9:52	521
6/28/2006 10:40	466	6/28/2006 12:47	451	6/28/2006 10:12	523
6/28/2006 10:59	465	6/28/2006 13:06	449	6/28/2006 10:31	527
6/28/2006 11:19	467	6/28/2006 13:26	448	6/28/2006 10:51	530
6/28/2006 11:38	465	6/28/2006 13:45	447	6/28/2006 11:11	531
6/28/2006 11:58	463	6/28/2006 14:05	447	6/28/2006 11:30	534
6/28/2006 12:18	461	6/28/2006 14:24	446	6/28/2006 11:50	532
6/28/2006 12:37	459	6/28/2006 14:44	446	6/28/2006 12:09	536
6/28/2006 12:57	458	6/28/2006 15:04	447	6/28/2006 12:29	544
6/28/2006 13:16	457	6/28/2006 15:23	449	6/28/2006 12:48	546
6/28/2006 13:36	457	6/28/2006 15:43	452	6/28/2006 13:08	539
6/28/2006 13:55	457	6/28/2006 16:02	456	6/28/2006 13:27	526
6/28/2006 14:15	456	6/28/2006 16:22	460	6/28/2006 13:47	532
6/28/2006 14:34	454	6/28/2006 16:41	463	6/28/2006 14:06	528
6/28/2006 14:54	454	6/28/2006 17:01	471	6/28/2006 14:26	532
6/28/2006 15:14	452	6/28/2006 17:20	477	6/28/2006 14:45	531
6/28/2006 15:33	451	6/28/2006 17:40	481	6/28/2006 15:05	526
6/28/2006 15:53	449	6/28/2006 17:59	485	6/28/2006 15:25	520
6/28/2006 16:12	448	6/28/2006 18:19	490	6/28/2006 15:44	516
6/28/2006 16:32	448	6/28/2006 18:38	498	6/28/2006 16:04	511
6/28/2006 16:51	447	6/28/2006 18:58	525	6/28/2006 16:23	507
6/28/2006 17:11	448	6/28/2006 19:17	533	6/28/2006 16:43	499
6/28/2006 17:30	448			6/28/2006 17:02	485
6/28/2006 17:50	449	6/28/2006 19:57	592	6/28/2006 17:22	481
6/28/2006 18:10	451	6/28/2006 20:16	564	6/28/2006 17:41	479
6/28/2006 18:29	454	6/28/2006 20:36	542	6/28/2006 18:01	477
6/28/2006 18:49	459	6/28/2006 20:55	535	6/28/2006 18:20	475
6/28/2006 19:08	462	6/28/2006 21:15	533	6/28/2006 18:40	474
6/28/2006 19:28	467	6/28/2006 21:34	533	6/28/2006 19:00	472
6/28/2006 19:47	472	6/28/2006 21:54	546	6/28/2006 19:19	470
6/28/2006 20:07	489	6/28/2006 22:13	536	6/28/2006 19:39	470
6/28/2006 20:26	482	6/28/2006 22:33	536	6/28/2006 19:58	469
6/28/2006 20:46	485	6/28/2006 22:52	536	6/28/2006 20:18	468
6/28/2006 21:06	489	6/28/2006 23:12	533	6/28/2006 20:37	467
6/28/2006 21:25	493	6/28/2006 23:31	535	6/28/2006 20:57	466
6/28/2006 21:45	497	6/28/2006 23:51	534	6/28/2006 21:16	467
6/28/2006 22:04	501	6/29/2006 0:11	535	6/28/2006 21:36	466
6/28/2006 22:24	504	6/29/2006 0:30	534	6/28/2006 21:55	464
6/28/2006 22:43	507	6/29/2006 0:50	531	6/28/2006 22:15	462
6/28/2006 23:03	511	6/29/2006 1:09	525	6/28/2006 22:35	462
6/28/2006 23:22	515	6/29/2006 1:29	527	6/28/2006 22:54	459
6/28/2006 23:42	521	6/29/2006 1:48	516	6/28/2006 23:14	458
6/29/2006 0:02	521	6/29/2006 2:08	509	6/28/2006 23:33	457
6/29/2006 0:21	537	6/29/2006 2:27	505	6/28/2006 23:53	456
6/29/2006 0:41	531	6/29/2006 2:47	503	6/29/2006 0:12	456
6/29/2006 1:00	532	6/29/2006 3:06	509	6/29/2006 0:32	455
6/29/2006 1:20	533	6/29/2006 3:26	506	6/29/2006 0:51	454
6/29/2006 1:39	530	6/29/2006 3:45	503	6/29/2006 1:11	453
6/29/2006 1:59	530	6/29/2006 4:05	500	6/29/2006 1:30	452
6/29/2006 2:18	534	6/29/2006 4:24	493	6/29/2006 1:50	450
6/29/2006 2:38	535	6/29/2006 4:44	490	6/29/2006 2:09	448
6/29/2006 2:58	536	6/29/2006 5:03	486	6/29/2006 2:29	448
6/29/2006 3:17	533	6/29/2006 5:23	483	6/29/2006 2:49	447
6/29/2006 3:37	522	6/29/2006 5:43	482	6/29/2006 3:08	447
6/29/2006 3:56	527	6/29/2006 6:02	479	6/29/2006 3:28	447
6/29/2006 4:16	523	6/29/2006 6:22	479	6/29/2006 3:47	448
6/29/2006 4:35	510	6/29/2006 6:41	478	6/29/2006 4:07	450
6/29/2006 4:55	504	6/29/2006 7:01	477	6/29/2006 4:26	453
6/29/2006 5:14	501	6/29/2006 7:20	475	6/29/2006 4:46	457
6/29/2006 5:34	504	6/29/2006 7:40	472	6/29/2006 5:05	458
6/29/2006 5:54	506	6/29/2006 7:59	471	6/29/2006 5:25	463
6/29/2006 6:13	503	6/29/2006 8:19	469	6/29/2006 5:44	468
6/29/2006 6:33	500	6/29/2006 8:38	468	6/29/2006 6:04	473
6/29/2006 6:52	496	6/29/2006 8:58	467	6/29/2006 6:24	476
6/29/2006 7:12	491	6/29/2006 9:17	465	6/29/2006 6:43	479
6/29/2006 7:31	488	6/29/2006 9:37	463	6/29/2006 7:03	485
6/29/2006 7:51	484	6/29/2006 9:57	461	6/29/2006 7:22	491
6/29/2006 8:10	481	6/29/2006 10:16	459	6/29/2006 7:42	496
6/29/2006 8:30	479	6/29/2006 10:36	457	6/29/2006 8:01	504
6/29/2006 8:50	478	6/29/2006 10:55	454	6/29/2006 8:21	506
6/29/2006 9:09	478	6/29/2006 11:15	451	6/29/2006 8:40	509
6/29/2006 9:29	477	6/29/2006 11:34	448	6/29/2006 9:00	512
6/29/2006 9:48	475	6/29/2006 11:54	444	6/29/2006 9:19	514
6/29/2006 10:08	472	6/29/2006 12:13	443	6/29/2006 9:39	516
6/29/2006 10:27	470	6/29/2006 12:33	438	6/29/2006 9:59	519
6/29/2006 10:47	469	6/29/2006 12:52	438	6/29/2006 10:18	523
6/29/2006 11:06	468	6/29/2006 13:12	438	6/29/2006 10:38	526
6/29/2006 11:26	467	6/29/2006 13:31	436	6/29/2006 10:57	527
6/29/2006 11:46	465	6/29/2006 13:51	434	6/29/2006 11:17	531
6/29/2006 12:05	464	6/29/2006 14:10	433	6/29/2006 11:36	530
6/29/2006 12:25	462	6/29/2006 14:30	433	6/29/2006 11:56	529
6/29/2006 12:44	460	6/29/2006 14:50	434	6/29/2006 12:15	534
6/29/2006 13:04	458	6/29/2006 15:09	436	6/29/2006 12:35	555
6/29/2006 13:23	455	6/29/2006 15:29	439	6/29/2006 12:54	550
6/29/2006 13:43	453	6/29/2006 15:48	443	6/29/2006 13:14	539
6/29/2006 14:02	451	6/29/2006 16:08	446	6/29/2006 13:33	527
6/29/2006 14:22	447	6/29/2006 16:27	450	6/29/2006 13:53	529
6/29/2006 14:42	445	6/29/2006 16:47	454	6/29/2006 14:13	526
6/29/2006 15:01	441	6/29/2006 17:06	458	6/29/2006 14:32	514
6/29/2006 15:21	439	6/29/2006 17:26	463	6/29/2006 14:52	507
6/29/2006 15:40	439	6/29/2006 17:45	467	6/29/2006 15:11	502
6/29/2006 16:00	438	6/29/2006 18:05	473	6/29/2006 15:31	503
6/29/2006 16:19	436	6/29/2006 18:24	480	6/29/2006 15:50	508
6/29/2006 16:39	434	6/29/2006 18:44	487	6/29/2006 16:10	505
6/29/2006 16:58	435	6/29/2006 19:03	514	6/29/2006 16:29	502
6/29/2006 17:18	435	6/29/2006 19:23	565	6/29/2006 16:49	498
6/29/2006 17:38	436			6/29/2006 17:08	492
6/29/2006 17:57	438	6/29/2006 20:02	567	6/29/2006 17:28	489
6/29/2006 18:17	441	6/29/2006 20:22	544	6/29/2006 17:48	486
6/29/2006 18:36	445	6/29/2006 20:41	527	6/29/2006 18:07	483
6/29/2006 18:56	448	6/29/2006 21:01	522	6/29/2006 18:27	481
6/29/2006 19:15	452	6/29/2006 21:20	520	6/29/2006 18:46	478
6/29/2006 19:35	455	6/29/2006 21:40	523	6/29/2006 19:06	477
6/29/2006 19:54	459	6/29/2006 21:59	532	6/29/2006 19:25	476
6/29/2006 20:14	472	6/29/2006 22:19	523	6/29/2006 19:45	475
6/29/2006 20:34	470	6/29/2006 22:38	521	6/29/2006 20:04	473
6/29/2006 20:53	474	6/29/2006 22:58	520	6/29/2006 20:24	471
6/29/2006 21:13	477	6/29/2006 23:17	525	6/29/2006 20:43	470
6/29/2006 21:32	481	6/29/2006 23:37	523	6/29/2006 21:03	468
6/29/2006 21:52	484	6/29/2006 23:56	521	6/29/2006 21:23	466
6/29/2006 22:11	488	6/30/2006 0:16	523	6/29/2006 21:42	464
6/29/2006 22:31	491	6/30/2006 0:36	523	6/29/2006 22:02	463
6/29/2006 22:50	496	6/30/2006 0:55	524	6/29/2006 22:21	460
6/29/2006 23:10	502	6/30/2006 1:15	521	6/29/2006 22:41	459
6/29/2006 23:30	503	6/30/2006 1:34	519	6/29/2006 23:00	456
6/29/2006 23:49	511	6/30/2006 1:54	517	6/29/2006 23:20	454
6/30/2006 0:09	514	6/30/2006 2:13	516	6/29/2006 23:39	452
6/30/2006 0:28	524	6/30/2006 2:33	514	6/29/2006 23:59	450
6/30/2006 0:48	516	6/30/2006 2:52	511	6/30/2006 0:18	447
6/30/2006 1:07	522	6/30/2006 3:12	504	6/30/2006 0:38	444
6/30/2006 1:27	522	6/30/2006 3:31	495	6/30/2006 0:58	443
6/30/2006 1:46	523	6/30/2006 3:51	490	6/30/2006 1:17	439
6/30/2006 2:06	521	6/30/2006 4:10	486	6/30/2006 1:37	439
6/30/2006 2:26	519	6/30/2006 4:30	483	6/30/2006 1:56	438
6/30/2006 2:45	524	6/30/2006 4:49	478	6/30/2006 2:16	436
6/30/2006 3:05	526	6/30/2006 5:09	474	6/30/2006 2:35	434
6/30/2006 3:24	524	6/30/2006 5:29	469	6/30/2006 2:55	434
6/30/2006 3:44	525	6/30/2006 5:48	466	6/30/2006 3:14	434
6/30/2006 4:03	524	6/30/2006 6:08	462	6/30/2006 3:34	435
6/30/2006 4:23	525	6/30/2006 6:27	459	6/30/2006 3:53	436
6/30/2006 4:43	521	6/30/2006 6:47	458	6/30/2006 4:13	439
6/30/2006 5:02	516	6/30/2006 7:06	457	6/30/2006 4:32	443
6/30/2006 5:22	513	6/30/2006 7:26	456	6/30/2006 4:52	446
6/30/2006 5:41	509	6/30/2006 7:45	455	6/30/2006 5:12	449
6/30/2006 6:01	500	6/30/2006 8:05	454	6/30/2006 5:31	453
6/30/2006 6:20	495	6/30/2006 8:24	453	6/30/2006 5:51	457
6/30/2006 6:40	491	6/30/2006 8:44	451	6/30/2006 6:10	461
6/30/2006 6:59	486	6/30/2006 9:03	450	6/30/2006 6:30	467
6/30/2006 7:19	481	6/30/2006 9:23	451	6/30/2006 6:49	473
6/30/2006 7:39	476	6/30/2006 9:42	453	6/30/2006 7:09	478
6/30/2006 7:58	471	6/30/2006 10:02	454	6/30/2006 7:28	483
6/30/2006 8:18	466	6/30/2006 10:22	456	6/30/2006 7:48	489
6/30/2006 8:37	463	6/30/2006 10:41	457	6/30/2006 8:07	496
6/30/2006 8:57	460	6/30/2006 11:01	458	6/30/2006 8:27	499
6/30/2006 9:16	458	6/30/2006 11:20	457	6/30/2006 8:47	500
6/30/2006 9:36	456	6/30/2006 11:40	455	6/30/2006 9:06	503
6/30/2006 9:55	456	6/30/2006 11:59	453	6/30/2006 9:26	506
6/30/2006 10:15	455	6/30/2006 12:19	451	6/30/2006 9:45	508
6/30/2006 10:35	454	6/30/2006 12:38	450	6/30/2006 10:05	511
6/30/2006 10:54	454	6/30/2006 12:58	448	6/30/2006 10:24	515
6/30/2006 11:14	452	6/30/2006 13:17	447	6/30/2006 10:44	515
6/30/2006 11:33	450	6/30/2006 13:37	445	6/30/2006 11:03	517
6/30/2006 11:53	449	6/30/2006 13:56	444	6/30/2006 11:23	519
6/30/2006 12:12	451	6/30/2006 14:16	442	6/30/2006 11:42	520
6/30/2006 12:32	452	6/30/2006 14:35	442	6/30/2006 12:02	519
6/30/2006 12:51	453	6/30/2006 14:55	444	6/30/2006 12:22	524
6/30/2006 13:11	455	6/30/2006 15:15	446	6/30/2006 12:41	541
6/30/2006 13:31	457	6/30/2006 15:34	450	6/30/2006 13:01	535
6/30/2006 13:50	457	6/30/2006 15:54	454	6/30/2006 13:20	527
6/30/2006 14:10	456	6/30/2006 16:13	459	6/30/2006 13:40	535
6/30/2006 14:29	454	6/30/2006 16:33	463	6/30/2006 13:59	524
6/30/2006 14:49	452	6/30/2006 16:52	469	6/30/2006 14:19	527
6/30/2006 15:08	450	6/30/2006 17:12	475	6/30/2006 14:38	539
6/30/2006 15:28	449	6/30/2006 17:31	482	6/30/2006 14:58	527
6/30/2006 15:47	448	6/30/2006 17:51	488	6/30/2006 15:17	517
6/30/2006 16:07	447	6/30/2006 18:10	494	6/30/2006 15:37	512
6/30/2006 16:27	446	6/30/2006 18:30	523	6/30/2006 15:56	503
6/30/2006 16:46	444	6/30/2006 18:49	527	6/30/2006 16:16	495
6/30/2006 17:06	443	6/30/2006 19:09	528	6/30/2006 16:36	491
6/30/2006 17:25	444			6/30/2006 16:55	487
6/30/2006 17:45	446			6/30/2006 17:15	482
6/30/2006 18:04	448	6/30/2006 20:08	587	6/30/2006 17:34	478
6/30/2006 18:24	452	6/30/2006 20:27	566	6/30/2006 17:54	473
6/30/2006 18:43	456	6/30/2006 20:47	555	6/30/2006 18:13	468
6/30/2006 19:03	459	6/30/2006 21:06	549	6/30/2006 18:33	465
6/30/2006 19:23	464	6/30/2006 21:26	547	6/30/2006 18:52	461
6/30/2006 19:42	470	6/30/2006 21:45	542	6/30/2006 19:12	459
6/30/2006 20:02	477	6/30/2006 22:05	548	6/30/2006 19:31	457
6/30/2006 20:21	485	6/30/2006 22:24	545	6/30/2006 19:51	457
6/30/2006 20:41	489	6/30/2006 22:44	547	6/30/2006 20:11	456
6/30/2006 21:00	518	6/30/2006 23:03	548	6/30/2006 20:30	455
6/30/2006 21:20	503	6/30/2006 23:23	547	6/30/2006 20:50	454
6/30/2006 21:39	504	6/30/2006 23:42	539	6/30/2006 21:09	453
6/30/2006 21:59	507			6/30/2006 21:29	451
6/30/2006 22:19	512			6/30/2006 21:48	450
6/30/2006 22:38	516			6/30/2006 22:08	451
6/30/2006 22:58	520			6/30/2006 22:27	453
6/30/2006 23:17	528			6/30/2006 22:47	453
6/30/2006 23:37	530			6/30/2006 23:06	455
6/30/2006 23:56	533			6/30/2006 23:26	456
				6/30/2006 23:46	456


==> graphs/lod.txt <==
day72	node72	day73	node73	day74	node74	day76	node76
1	12.34069444	4	13.3413887	0	13.00777817	1	12.50738889
3	12.67416668	5	13.3413887	1	13.67472267	2	12.26657407
6	13.00777817	6	13.67472267	2	13.67472267	4	13.3413887
7	13.34126984	8	13.67472267	3	13.34130952	5	13.0077381
8	13.67472267	9	13.67472267	4	13.67472267	6	13.67500019
9	13.3413887	10	13.67472267	5	13.1745172	7	13.34126984
10	13.34111118	11	13.67484127	6	13.50808201	8	13.67500019
11	13.34111118	12	13.67484127	7	13.67472267	9	13.34126984
14	13.67472267	13	14.00833321	8	13.67480159	10	13.3413887
15	14.00833321	14	14.00833321	9	14.00833321	11	13.67500019
16	14.00833321	15	13.67472267	10	13.67472267	12	13.67480159
17	13.34126984	16	14.00833321	11	13.67472267	13	14.00833321
18	12.84096561	17	14.00833321	12	13.67472267	14	14.00833321
19	12.84095899	18	14.00833321	13	13.67472267	15	13.67472267
20	13.3413887	19	14.00833321	14	13.67472267	16	14.00833321
21	13.17449074	20	14.00833333	15	14.00833321	17	14.00833321
22	13.00773148	21	14.00833333	16	14.00833321	18	14.00833321
23	12.84097222	22	14.00833321	17	14.00833321	19	14.00833321
26	12.67420635	23	13.34123016	19	13.3413887	20	14.34194469
27	12.84096561	24	13.67472267	20	13.67480159	21	14.34194469
29	13.67472267	25	14.00837302	21	14.00833321	22	14.00833321
30	13.67472267	26	14.34194469	22	14.00833321	23	13.34126984
33	13.00770833	27	14.00833321	23	14.34166622	24	13.0077381
34	12.84101852	28	14.00833333	24	14.00833333	25	14.34166622
38	13.3413887	29	14.34194469	25	14.00833333	26	14.34194469
53	14.67555523	30	14.34166622	26	14.34194469	27	14.00833321
54	15.00916672	31	14.00833333	27	14.00833333	28	14.00833333
55	15.0088892	32	14.34194469	28	14.34194469	29	14.34166622
56	14.50863095	33	14.34166622	29	14.34194469	30	14.34166622
57	15.0088892	34	14.00833333	30	14.34194469	31	14.67527771
58	14.17511243	35	14.34166622	31	14.34194469	32	14.34186508
59	13.67480159	36	14.34166622	32	13.84156746	33	14.34194469
60	13.84154762	37	13.6747619	33	14.00835648	34	14.67527771
62	14.67527771	38	14.00833333	34	13.67481746	35	14.67555523
67	14.67539683	39	14.00833321	35	13.34126984	36	14.34186508
68	15.34249973	41	14.67555523	36	13.84158069	37	14.00829365
69	15.34249973	42	14.34194469	37	14.17510582	38	14.67555523
70	15.00892857	44	14.67555523	38	14.34194469	39	14.00833333
71	14.34186508	45	14.34194469	39	14.67527771	40	14.34194469
72	14.67539683	46	13.67480159	40	14.67527771	41	14.67555523
73	15.34249973	47	14.34166622	42	13.67479167	42	14.34186508
74	15.00892857	48	14.00833333	43	14.00833333	43	13.34127315
75	15.34249973	49	14.67527771	44	14.17511111	44	14.67527771
76	15.34249973	50	14.67527771	45	14.17502315	45	13.84158234
77	15.67611122	51	13.84155423	46	13.67476852	46	13.84157242
78	14.67539683	52	15.0088892	47	14.34185185	47	13.67480159
79	15.34249973	53	14.34186508	48	14.17509259	48	14.34186508
80	15.67611122	54	15.0088892	49	14.34185185	49	15.0088892
81	15.00892857	55	15.0088892	50	14.50859259	50	14.67539683
82	15.34249973	56	14.34186508	51	14.34187302	51	14.34186508
83	15.67611122	57	14.67555523	52	14.00833333	52	15.0088892
84	15.34249973	58	14.34186508	53	14.00833333	53	14.67539683
85	15.34249973	59	14.50861772	54	13.84157407	54	14.67539683
86	14.84218254	60	15.0088892	55	14.34185185	55	15.0088892
87	15.0088892	61	15.0088892	56	14.17509722	56	15.34249973
88	14.17509921	62	14.50861772	57	13.84158069	57	14.67539683
90	14.67555523	63	15.0088892	59	15.0088892	58	14.34186508
91	14.00833333	64	14.34194469	61	14.00835185	59	14.67539683
92	15.00916672	65	14.67555523	62	14.67527771	60	15.34249973
93	14.67539683	66	15.0088892	63	14.00833333	61	15.00892857
94	15.34249973	67	14.8421627	64	14.00835648	62	15.34249973
95	15.34249973	68	15.00892857	66	14.34194469	63	15.34249973
96	15.0088892	69	15.34249973	67	14.17513889	64	14.34194469
97	15.0088892	70	15.0088892	68	14.00833333	65	14.34186508
98	14.67539683	71	15.0088892	72	14.34194469	66	15.00892857
99	15.0088892	72	15.34249973	75	14.00833333	67	15.34249973
100	15.0088892	73	15.34249973	76	14.1750463	68	15.00892857
101	15.34249973	74	15.34249973	77	14.67541667	69	15.34249973
102	15.0088892	75	14.67539683	81	14.67527771	70	14.67539683
103	15.0088892	76	15.34249973	88	14.34183333	71	14.50863095
104	14.50862599	77	15.0088892	89	14.00833333	72	15.34249973
105	15.0088892	78	15.34249973	97	14.67527771	73	15.34249973
106	15.0088892	79	15.34249973	99	14.34166622	74	14.84215608
107	14.34186508	80	15.00892857	102	14.34194469	75	14.84214947
108	15.0088892	81	15.34249973	103	14.34194469	76	15.34222221
109	15.00916672	82	15.34222221	106	13.67472267	77	15.00892857
110	15.0088892	83	15.00892857	107	14.00833321	78	15.00892857
111	14.50863095	84	15.34249973	111	14.00833321	79	15.34249973
112	14.34194469	85	15.34249973	113	14.00833321	80	15.6758337
113	14.00833333	86	15.34249973	115	14.00833321	81	15.34249973
114	14.67527771	87	15.0088892	116	13.50800926	82	15.34249973
115	14.34186508	88	14.00833321	117	14.00833321	83	15.00892857
116	14.00833333	90	15.0088892	120	14.00833321	84	15.00892857
117	14.34186508	91	14.67539683	123	14.00833321	85	15.34249973
118	14.17511905	92	15.34249973	125	13.00770833	86	15.34249973
119	14.17507937	93	15.34249973	127	13.00772222	87	15.0088892
120	14.67527771	94	15.00892857	129	13.1745	88	14.34166622
121	13.84154762	95	15.34249973	130	13.67472267	89	15.0088892
122	14.67555523	96	15.0088892	133	13.67472267	90	15.0088892
123	14.67527771	97	15.0088892	134	13.67500019	91	15.00892857
124	14.00833333	98	14.50861772	137	12.67423611	92	15.34249973
125	14.34194469	99	14.67539683	138	12.34069444	93	15.34222221
126	14.34194469	100	15.00916672	139	13.3413887	94	15.00892857
127	14.67555523	101	14.17509259	141	13.3413887	95	15.34222221
128	14.34194469	102	14.67543651	144	12.17388889	96	14.50864087
129	14.00833333	103	15.0088892	147	12.6744442	97	14.67539683
130	14.00833333	104	14.50863095	148	13.00749969	98	15.0088892
131	14.34194469	105	14.67555523	154	12.34055519	99	14.50863757
132	14.00833321	106	14.00833333	157	12.00715278	100	15.00892857
133	14.00833333	107	14.34186508	158	12.34055519	101	14.67539683
134	14.34194469	108	14.50863757	159	11.67361111	102	15.34249973
135	13.67480159	109	15.0088892	160	11.67361111	103	15.0088892
136	14.00833333	110	15.0088892	165	12.00722218	104	14.67539683
137	14.34166622	111	13.84157407	166	12.00722218	105	14.67539683
138	13.67480159	112	14.34186508	167	12.34083366	106	15.0088892
139	14.00833321	113	14.00833333	168	12.00722218	107	14.50865079
140	14.00833321	114	14.67527771	169	11.67361111	108	15.34249973
141	13.67480159	115	14.00833333	170	11.17331944	109	14.67539683
142	14.00833321	116	14.67527771	171	12.00722218	110	15.0088892
143	13.34126984	117	15.0088892	173	11.67361069	111	14.34194469
144	13.17449074	118	14.00833333	175	12.00694466	112	15.0088892
145	13.1745172	119	14.34186508	176	11.17331019	113	15.00916672
146	13.67472267	120	14.67527771	177	11.17333333	114	14.67555523
147	13.67472267	121	14.67527771	178	11.00638866	115	14.67555523
148	13.34126984	122	14.17508598	179	11.67361069	116	14.67527771
149	12.8409871	123	14.34194469	180	11.17326852	117	15.0088892
150	13.0077381	124	14.67555523	182	10.50625	118	14.67527771
151	13.34111118	125	14.34194469	183	11.34000015	119	14.34186508
152	13.00777817	126	14.34194469	184	10.67303241	120	14.67527771
153	13.34111118	127	14.00837302	188	10.33958333	121	14.67527771
154	13.3413887	128	14.00837302	189	11.34000015	122	14.34186508
156	12.50744048	129	14.34166622	190	10.33958333	123	14.34166622
157	12.67416668	130	14.00833333	193	11.34000015	124	14.00833333
158	13.3413887	131	14.00833321	194	10.50622222	125	14.00833333
159	12.67420635	132	14.34194469	195	10.22835185	126	14.17511243
160	13.00777817	133	14.00833333	196	11.00666714	127	14.00833333
161	12.50742725	134	14.34194469	198	10.17271825	128	14.67555523
162	13.00777817	135	14.34194469	200	9.95037037	129	14.34194469
163	13.3413887	136	14.00833333	201	10.50625	130	14.00833333
164	13.00777817	137	13.67480159	202	11.00666714	131	14.00833321
165	13.00777817	138	13.67480159	203	11.00666714	132	14.34194469
166	13.00749969	139	14.00833321	204	9.982003968	133	13.84157407
167	12.6744442	140	14.00833321	205	10.83975	134	14.34194469
168	13.00749969	141	14.00833321	206	11.00611115	135	14.34194469
169	12.6744442	142	14.00833321	209	11.00666714	136	13.67480159
170	12.67416668	143	13.67472267	210	10.33951389	137	13.50805556
171	12.1738955	144	13.67472267	211	10.67277813	138	13.67480159
172	12.67416668	145	14.00833321	212	9.982003968	139	14.00833321
173	12.67416668	146	14.00833321	213	10.33947619	140	14.00833321
174	12.67416668	147	13.67472267	214	10.67333317	141	13.34126984
175	12.67416668	148	13.3413887	226	8.871888889	142	14.00833321
176	12.67416668	149	13.67500019	228	9.67277813	143	13.67500019
177	11.67361111	150	13.3413887	229	9.672222137	144	13.17449074
178	12.34055519	151	13.3413887	236	10.00555515	145	14.00833321
179	12.00694466	152	13.0077381	237	9.172063492	146	14.00833321
180	12.34055519	153	13.67500019	239	9.338888889	147	13.67472267
181	12.34055519	154	12.3406746	256	9.672222137	148	13.3413887
185	12.34055519	155	13.34111118	257	8.671825397	149	13.0077381
186	12.17390873	156	13.00777817	258	9.338888889	150	12.84095899
192	11.67333317	157	13.34111118	264	9.171944444	151	12.67420635
213	11.34000015	158	13.34111118	272	9.672222137	152	12.67420635
214	10.67301587	159	12.67420635	273	9.672222137	153	12.67420635
267	10.33944416	160	12.50744048	274	10.00555515	155	13.34111118
268	9.6725	161	13.34111118	275	9.505674603	157	12.50743386
269	10.00611115	162	13.00777817	276	9.338888889	158	13.3413887
270	10.00611115	163	12.67420635	277	9.338888889	159	12.17388889
271	9.67277813	164	12.67420635	278	10.00611115	160	12.67416668
272	10.33944416	165	13.00777817	279	8.838652778	161	12.67420635
273	10.00603175	166	12.00714286	280	9.672222137	162	13.00777817
274	9.839255952	167	12.67420635	281	10.00611115	163	13.00777817
275	10.33944416	168	12.00714286	282	9.50562963	164	12.67420635
276	10.33939815	169	12.17392196	283	10.00666714	165	13.00777817
277	10.34000015	170	12.3406746	284	9.338888889	166	11.5068502
278	10.33944416	171	12.3406746	285	9.338888889	167	12.67416668
279	10.12513889	172	12.67416668	286	10.00555515	168	12.00714286
280	10.33888912	173	12.67416668	287	10.00555515	169	12.34083366
281	10.33951389	174	13.00777817	288	10.00611115	170	12.67416668
282	10.34000015	175	12.67416668	289	10.34000015	171	12.1738955
284	10.00611115	176	12.67416668	290	10.00611115	172	12.67416668
285	9.338888889	177	12.34083366	291	10.00555515	173	12.6744442
286	10.00555515	178	12.34083366	292	9.839074074	174	12.50742063
287	9.672222137	179	12.6744442	298	9.339	175	12.1738955
288	9.338889122	180	12.34083366	300	9.67277813	176	12.67416668
290	8.616296296	181	12.00714286	301	9.505555556	177	12.34083366
291	9.672222137	182	12.34083366	330	10.83953704	178	12.34055519
292	9.005555153	183	11.67361069	335	11.34000015	179	12.67416668
294	8.672222137	184	12.34055519	336	11.00638889	180	12.34055519
336	10.33955026	185	12.34083366	345	12.34055519	181	12.17392857
344	10.58958333	186	12.34055519	349	12.34111118	182	12.17391534
354	12.34000015	187	12.00722218	351	12.00708333	183	11.34000015
355	11.00652778	188	12.00694466	352	12.67388916	184	12.34055519
357	11.34000015	189	12.00694466	353	12.34000015	185	11.84039683
359	12.00722218	190	11.34006944	355	12.00777817	190	10.50630952
360	12.34055519	191	11.34009259	356	11.67361111	191	10.83977778
361	12.34055519	192	11.67388916	357	12.34111118	192	11.17319444
362	11.67358796	193	12.00708333	359	12.34055519	193	11.34011111
363	11.3400463	194	11.67363426	360	12.67388916	194	11.34013889
365	11.56247685	195	11.50689484	361	12.67388916	195	11.28439815
366	12.67388916	196	11.34007937	362	12.00777817	196	11.17334325
367	12.34000015	197	11.50678571	367	12.17388889	197	11.00645833
368	11.84039683	198	11.84027778	369	12.6744442	198	11.50685185
369	12.6744442	199	11.50685185	372	12.28507407	199	11.34011111
370	12.34060185	200	12.00722218	374	13.34111118	200	11.50675926
372	11.707	201	11.34006944	375	13.00777817	201	11.67333317
373	12.67388916	202	11.00652778	378	13.00666714	205	10.72861111
374	13.00777817	203	11.34013889	381	13.00777817	206	11.34055519
376	13.00777817	204	10.67304762			207	10.33952381
377	13.00777817	205	11.00655556			208	10.50619444
378	13.00722218	206	11.34000015			209	10.22034392
379	13.34111118	207	11.67333317			210	11.00666714
380	13.34111118	208	11.34000015			211	11.00611115
381	13.34111118	209	11.34000015			212	10.33888912
382	12.84102183	210	11.00659722			213	10.00590278
383	12.6744442	211	11.34055519			214	11.00666714
384	13.00777817	212	11.00666714			215	10.67301587
385	12.17388889	213	10.67298611			216	11.00666714
389	13.34111118	214	11.17331349			217	11.00611115
390	12.50722222	215	11.34000015			218	9.839255952
392	13.67555523	216	11.00666714			219	11.00611115
394	13.00761905	217	11.00611115			220	11.00666714
395	13.34111118	218	11.00611115			221	10.67333317
401	13.17456349	219	11.00611115			222	10.67333317
406	13.50766667	220	11.00666714			223	10.00595238
407	14.34222221	221	10.83977183			224	10.33888912
408	14.00777817	222	11.00666714			225	10.67277813
409	14.00777817	223	10.33951389			226	10.33952381
414	13.6744442	224	10.00604167			227	10.67333317
418	13.50759259	225	10.50625			228	10.33944416
		226	11.00666714			229	10.67277813
		227	10.67333317			230	10.67277813
		228	10.67333317			231	9.839255952
		229	10.67277813			232	10.67277813
		230	10.67277813			233	10.00595238
		231	10.67277813			234	10.67333317
		232	10.67333317			235	10.00595238
		233	10.67333317			236	10.33944416
		234	10.67333317			237	9.839255952
		235	10.67277813			238	9.450046296
		236	10.67277813			239	10.33944416
		237	10.67277813			240	10.3394213
		238	10.33944416			242	10.33944416
		239	10.34000015			243	10.33888912
		240	10.67333317			244	9.505644841
		241	10.67333317			245	9.839193122
		242	10.33944416			246	9.616759259
		243	10.67277813			247	10.33944416
		244	10.50625			248	9.839222222
		245	10.33944416			249	9.672361111
		246	10.34000015			250	9.505684524
		247	10.33944416			251	10.00592063
		248	10.33944416			252	10.34000015
		249	10.33888912			253	10.34000015
		250	10.33944416			254	10.00595238
		251	10.33946759			255	9.6725
		252	10.34000015			256	10.33888912
		253	10.33944416			257	9.70575
		254	10.33951389			258	9.672407407
		255	10.33888912			259	10.00611115
		256	10.33944416			260	9.805777778
		257	10.33944416			261	10.00555515
		258	10.34000015			262	9.505704365
		259	10.00611115			263	9.338888889
		260	10.17270833			264	10.00611115
		261	10.00555515			265	10.00666714
		262	10.33888912			266	9.50562963
		263	10.17263889			267	9.672222137
		264	10.00611115			268	9.338889122
		265	10.00590278			269	10.00611115
		266	10.33944416			270	10.00611115
		267	10.00555515			271	10.00666714
		268	9.338888889			272	9.839193122
		269	10.17270833			273	10.33944416
		270	10.34000015			274	10.00555515
		271	10.00666714			275	10.00555515
		272	10.00611115			276	9.338888889
		273	10.33944416			277	10.00611115
		274	10.00555515			278	10.00611115
		275	10.33951389			279	10.00583333
		276	10.33944416			280	10.33888912
		277	10.00666714			281	10.00555515
		278	10.00611115			282	10.00611115
		279	10.33944416			283	10.34000015
		280	10.33888912			284	10.00666714
		281	10.00603175			285	10.00611115
		282	10.00611115			286	9.338888889
		283	10.34000015			287	10.33888912
		284	10.00611115				
		285	10.22837963				
		286	10.33888912				
		287	10.33944416				
		289	10.33944444				
		290	10.34000015				
		291	10.17269841				
		292	10.33944416				
		293	10.33888912				
		294	10.33951389				
		295	10.33944416				
		296	10.50613095				
		297	10.33946759				
		298	9.505674603				
		299	9.172132937				
		300	10.33944416				
		301	9.616759259				
		302	10.34000015				
		303	10.17268056				
		304	10.67277813				
		305	10.33944416				
		306	10.67277813				
		307	10.67333317				
		308	10.67333317				
		309	10.67333317				
		310	10.67277813				
		311	11.00666714				
		312	11.00611115				
		313	11.00666714				
		314	11.34000015				
		315	11.00652778				
		316	11.00666714				
		317	11.34055519				
		318	11.34055519				
		319	11.17337302				
		320	11.34000015				
		321	10.67333317				
		322	10.67277813				
		323	10.50625				
		324	11.34000015				
		325	11.00611115				
		326	11.34000015				
		327	11.34000015				
		328	11.34006944				
		329	11.67388916				
		330	11.00657407				
		331	11.22888889				
		332	11.34000015				
		334	11.34000015				
		335	11.67388916				
		336	11.00655556				
		337	11.34000015				
		338	11.67388916				
		339	12.00666714				
		340	11.67333317				
		341	11.34007937				
		342	12.00722218				
		343	10.79215608				
		344	11.84034722				
		345	12.00722218				
		346	11.34013889				
		347	12.34055519				
		348	12.34055519				
		349	12.34111118				
		350	12.50742063				
		351	12.00714286				
		352	12.34055519				
		353	12.67425926				
		354	12.67388916				
		355	12.55506944				
		356	13.00777817				
		357	12.6744442				
		358	12.50747354				
		359	12.67388916				
		360	12.67388916				
		361	13.00777817				
		362	13.00777817				
		363	13.34111118				
		364	13.3412037				
		365	13.17453704				
		366	13.34166622				
		367	13.00777817				
		368	13.00777817				
		369	13.34111118				
		370	13.34166622				
		371	13.34166622				
		372	13.34166622				
		373	13.67500019				
		374	13.6744442				
		375	13.5080754				
		376	13.6744442				
		377	13.67500019				
		378	13.3412037				
		379	14.00777817				
		380	13.6744442				
		381	13.6744442				
		382	13.34111118				
		383	13.48425397				
		384	14.0088892				
		385	13.67555523				
		386	13.7857672				
		387	13.86552381				
		390	13.50875				
		391	13.67437037				
		392	13.28581481				
		393	14.34148148				
		396	13.84150794				
		397	13.67555556				
		398	14.17481481				
		399	13.58748677				
		400	13.77522222				
		401	14.00833333				
		403	13.67472222				
		407	13.7862963				
		413	14.84203704				
		418	14.67555556				
		423	14.84203704				
		424	14.17488095				
		425	14.17444444				
		430	14.67555556				
		435	15.00888889				
		447	14.67555556				
		449	14.20777778				
		450	15.00888889				
		451	14.5087037				
		452	14.84240741				
		454	14.97555556				
		455	14.00851852				
		456	14.67555556				
		457	14.5087037				
		458	15.00888889				
		459	15.04222222				
		460	14.28648148				
		461	14.84203704				
		463	14.84166667				
		466	14.67555556				
		467	14.67555556				
		468	15.00888889				
		472	15.00888889				
		476	13.67444444				


==> graphs/rainfix-lag.txt <==
lag	sim
-10	0.02774089
-9	0.2193053
-8	0.01801073
-7	0.11278
-6	0
-5	0.09832605
-4	0.09090526
-3	0.1855319
-2	0.02285882
-1	0.1858752
0	0.04734193
1	0.04420684
2	0.03206993
3	0.1594211
4	0
5	0.527227
6	0.09711238
7	0
8	0.08392523
9	0
10	0.02986018


==> graphs/rainfix.txt <==
day	vect1	day	vect2
0	0	-10	0
1	0	-9	0
2	0	-8	0
3	0	-7	0
4	0	-6	2.349999994
5	0	-5	0
6	0	-4	0
7	0	-3	0
8	0	-2	0
9	1.543225	-1	0
10	0	0	1.700000048
11	0	1	0
12	3.678016	2	0
13	0	3	0
14	5.14408	4	1.25000003
15	1.003095	5	0
16	2.906404	6	0
17	1.105976	7	4.5
18	0	8	0
19	0	9	0
20	0	10	0
21	0	11	0
22	0	12	0
23	0	13	0
24	0	14	2.25000003
25	0	15	0
26	0	16	0
27	1.131697	17	4.450000077
28	0	18	0
29	0	19	0
30	0	20	0
31	0	21	0
32	0	22	2.00000003
33	0	23	0
34	0	24	0
35	0	25	0
36	0	26	0
37	0	27	0
38	0	28	0
39	0	29	0
40	0	30	0
41	0	31	0
42	0	32	1.725000039
43	0	33	0
44	0	34	0
45	0	35	0
46	0	36	0
47	0	37	0
48	0	38	0
49	4.912596	39	0
50	0	40	1.12500003
51	0	41	0
52	0	42	0
53	0	43	0
54	0	44	0
55	1.954749	45	0
56	0	46	0
57	0	47	0
58	0	48	0
59	0	49	0
60	0	50	0
61	3.060728	51	0
62	0	52	0
63	0	53	0
64	0	54	10.39999984
65	0	55	0
66	0	56	0
67	0	57	0
68	0	58	0
69	0	59	0
70	0	60	1.824999988
71	0	61	0
72	0	62	0
73	0	63	0
74	0	64	0
75	0	65	0
76	0	66	1.200000033
77	0	67	0
78	0	68	0
79	0	69	0
80	0	70	0
81	0	71	0
82	3.317933	72	0
83	0	73	0
84	4.398187	74	0
85	0	75	1.350000054
86	0	76	0
87	0	77	0
88	0	78	0
89	0	79	1.300000012
90	0	80	0
91	0	81	0
92	0	82	0
93	0	83	0
94	0	84	0
95	0	85	0
96	1.003096	86	0
97	0	87	2.650000006
98	0	88	0
99	0	89	0
100	0	90	3.12500006
101	0	91	0
102	0	92	0
103	0	93	0
104	0	94	0
105	0	95	0
106	0	96	0
107	0	97	0
108	0	98	1.450000033
109	0	99	0
110	0	100	0
111	0	101	1.599999994
112	0	102	0
113	0	103	0
114	0	104	0
115	0	105	0
116	0	106	0
117	0	107	0
118	0	108	0
119	0	109	0
120	4.321027	110	0
121	0	111	0
122	0	112	0
123	0	113	0
124	0	114	0
125	0	115	0
126	0	116	3.675000042
127	0	117	0
128	8.48773	118	0
129	1.054536	119	3.025000066
130	0	120	0
131	0	121	0
132	0	122	0
133	0	123	0
134	0	124	0
125	0	125	4.124999881
126	0	126	0
127	0	127	0
128	0	128	0
129	0	129	0
130	0	130	0
131	0	131	0
132	0	132	0
133	0	133	3.700000063
134	0	134	0
135	0	135	0
136	0	136	0
137	0	137	0
138	0	138	0
139	0	139	0
140	0	140	0
141	0	141	0
142	0	142	0
143	0	143	0
144	0	144	0
145	0	145	0


==> graphs/reboot-simple.txt <==
seq	localtimestamp
1	1	
4756	5719003	
4757	1	
4810	63639	
4811	1	
29937	3.02E+07	
29938	1.00E+00	
34693	5.72E+06	


==> graphs/results.txt <==
nodeid	grp	dayerrorig	minerr	days	sigma	corr	dayerr
71	3	4	2.28073375	341	0.888336199	0.9212725	4
72	1	0	-14.65847869	587	12.4295808	0.9312202	0
73	1	-1	0.609957432	481	2.444342202	0.3757105	-1
74	2	-6	-0.338788153	567	7.70592071	0.4600761	-6
75	4	366	-1.06583305	308	1.647773621	0.9669147	-1
76	1	-4	0.766870367	289	0.567295415	0.9862605	-4
2	1	3	-1.197796179	157	0.108657872	0.8785215	3
5	1	19	11.7118869	158	0.618474502	0.9298902	19
6	1	-5	-18.28885486	141	0.04862438	0.9077265	-5
8	1	-12	3.323249293	166	6.380778467	0.9587867	-12
11	1	7	-4.671083949	166	11.64666157	0.7643175	7
12	1	48	20.73172442	107	7.868075078	-0.356295	48
13	1	-6	7.67825658	166	0.777273695	0.8012914	-6
14	1	7	5.707456131	167	3.668973476	0.5889947	7
15	1	227	-67.02096034	166	1164.21456	0.5002599	138
29	1	3	-5.320107443	134	2.351085598	0.9602407	3
43	1	3	5.995420818	134	4.243825024	0.808778	3
44	1	5	-5.339526874	134	4.478189763	0.6959062	5
45	1	2	18.50020461	134	0.760282148	0.74724	2


==> graphs/validation.txt <==
solardate	solarlength	solarnoon	nodedate	nodelength	nodenoon
3/30/06 12:00 AM	12.56777778	12.18333333	4/2/06 12:00 AM	13.34139	12.15
3/31/06 12:00 AM	12.61055556	12.18333333	4/3/06 12:00 AM	13.34139	11.933333
4/1/06 12:00 AM	12.65305556	12.16666667	4/4/06 12:00 AM	13.67472	12.2
4/2/06 12:00 AM	12.69555556	12.16666667	4/5/06 12:00 AM	14.00833	12.133333
4/3/06 12:00 AM	12.73805556	12.16666667	4/6/06 12:00 AM	13.67472	12.083333
4/4/06 12:00 AM	12.78055556	12.15	4/7/06 12:00 AM	13.67472	12.183333
4/5/06 12:00 AM	12.82277778	12.15	4/8/06 12:00 AM	13.67472	12.283333
4/6/06 12:00 AM	12.865	12.15	4/11/06 12:00 AM	14.00833	12.1
4/7/06 12:00 AM	12.90694444	12.15	4/12/06 12:00 AM	14.00833	12.216666
4/8/06 12:00 AM	12.94888889	12.13333333	4/13/06 12:00 AM	13.67472	12.15
4/9/06 12:00 AM	12.99055556	12.13333333	4/14/06 12:00 AM	14.00833	12.083333
4/10/06 12:00 AM	13.03222222	12.13333333	4/15/06 12:00 AM	14.00833	12.2
4/11/06 12:00 AM	13.07361111	12.11666667	4/16/06 12:00 AM	14.00833	11.966666
4/12/06 12:00 AM	13.115	12.11666667	4/17/06 12:00 AM	14.00833	12.083333
4/13/06 12:00 AM	13.15638889	12.11666667	4/20/06 12:00 AM	14.00833	12.066666
4/14/06 12:00 AM	13.1975	12.11666667	4/22/06 12:00 AM	13.67472	12.1
4/15/06 12:00 AM	13.23833333	12.1	4/24/06 12:00 AM	14.34194	11.983333
4/16/06 12:00 AM	13.27888889	12.1	4/25/06 12:00 AM	14.00833	11.933333
4/17/06 12:00 AM	13.31944444	12.1	4/27/06 12:00 AM	14.34194	11.966666
4/18/06 12:00 AM	13.35972222	12.1	4/28/06 12:00 AM	14.34167	12.066666
4/19/06 12:00 AM	13.4	12.1	4/30/06 12:00 AM	14.34194	11.95
4/20/06 12:00 AM	13.43972222	12.08333333	5/1/06 12:00 AM	14.34167	12.066666
4/21/06 12:00 AM	13.47944444	12.08333333	5/3/06 12:00 AM	14.34167	11.933333
4/22/06 12:00 AM	13.51888889	12.08333333	5/4/06 12:00 AM	14.34167	12.05
4/23/06 12:00 AM	13.55805556	12.08333333	5/7/06 12:00 AM	14.00833	11.866666
4/24/06 12:00 AM	13.59722222	12.08333333	5/9/06 12:00 AM	14.67556	12.066666
4/25/06 12:00 AM	13.63583333	12.06666667	5/10/06 12:00 AM	14.34194	12.016666
4/26/06 12:00 AM	13.67416667	12.06666667	5/12/06 12:00 AM	14.67556	12.05
4/27/06 12:00 AM	13.71222222	12.06666667	5/13/06 12:00 AM	14.34194	12
4/28/06 12:00 AM	13.75027778	12.06666667	5/15/06 12:00 AM	14.34167	12.2
4/29/06 12:00 AM	13.7875	12.06666667	5/17/06 12:00 AM	14.67528	11.916666
4/30/06 12:00 AM	13.82472222	12.06666667	5/18/06 12:00 AM	14.67528	12.033333
5/1/06 12:00 AM	13.86166667	12.06666667	5/20/06 12:00 AM	15.00889	12.066666
5/2/06 12:00 AM	13.89805556	12.05	5/22/06 12:00 AM	15.00889	11.95
5/3/06 12:00 AM	13.93416667	12.05	5/23/06 12:00 AM	15.00889	12.05
5/4/06 12:00 AM	13.96972222	12.05	5/25/06 12:00 AM	14.67556	12.1
5/5/06 12:00 AM	14.00527778	12.05	5/28/06 12:00 AM	15.00889	11.916666
5/6/06 12:00 AM	14.04	12.05	5/29/06 12:00 AM	15.00889	12.033333
5/7/06 12:00 AM	14.07444444	12.05	5/31/06 12:00 AM	15.00889	11.9
5/8/06 12:00 AM	14.10861111	12.05	6/1/06 12:00 AM	14.34194	11.683333
5/9/06 12:00 AM	14.14222222	12.05	6/2/06 12:00 AM	14.67556	11.95
5/10/06 12:00 AM	14.17527778	12.05	6/3/06 12:00 AM	15.00889	12.216666
5/11/06 12:00 AM	14.20777778	12.05	6/6/06 12:00 AM	15.3425	12.033333
5/12/06 12:00 AM	14.24	12.05	6/7/06 12:00 AM	15.00889	11.983333
5/13/06 12:00 AM	14.27166667	12.05	6/8/06 12:00 AM	15.00889	12.083333
5/14/06 12:00 AM	14.3025	12.05	6/9/06 12:00 AM	15.3425	12.033333
5/15/06 12:00 AM	14.33305556	12.05	6/10/06 12:00 AM	15.3425	12.133333
5/16/06 12:00 AM	14.36305556	12.05	6/11/06 12:00 AM	15.3425	11.9
5/17/06 12:00 AM	14.3925	12.05	6/13/06 12:00 AM	15.3425	12.116666
5/18/06 12:00 AM	14.42138889	12.05	6/14/06 12:00 AM	15.00889	12.05
5/19/06 12:00 AM	14.44944444	12.05	6/15/06 12:00 AM	15.3425	12
5/20/06 12:00 AM	14.47694444	12.05	6/16/06 12:00 AM	15.3425	12.1
5/21/06 12:00 AM	14.50388889	12.05	6/18/06 12:00 AM	15.3425	11.983333
5/22/06 12:00 AM	14.53027778	12.05	6/19/06 12:00 AM	15.34222	12.083333
5/23/06 12:00 AM	14.55583333	12.05	6/21/06 12:00 AM	15.3425	11.966666
5/24/06 12:00 AM	14.58083333	12.05	6/22/06 12:00 AM	15.3425	12.066666
5/25/06 12:00 AM	14.605	12.05	6/23/06 12:00 AM	15.3425	12.166666
5/26/06 12:00 AM	14.62833333	12.06666667	6/24/06 12:00 AM	15.00889	12.116666
5/27/06 12:00 AM	14.65111111	12.06666667	6/27/06 12:00 AM	15.00889	12.1
5/28/06 12:00 AM	14.67305556	12.06666667	6/29/06 12:00 AM	15.3425	12.133333
5/29/06 12:00 AM	14.69416667	12.06666667	6/30/06 12:00 AM	15.3425	12.25
5/30/06 12:00 AM	14.71444444	12.06666667	7/2/06 12:00 AM	15.3425	12.133333
5/31/06 12:00 AM	14.73416667	12.06666667	7/3/06 12:00 AM	15.00889	12.066666
6/1/06 12:00 AM	14.75305556	12.06666667	7/4/06 12:00 AM	15.00889	12.166666
6/2/06 12:00 AM	14.77083333	12.06666667	7/7/06 12:00 AM	15.00917	12.15
6/3/06 12:00 AM	14.78805556	12.08333333	7/10/06 12:00 AM	15.00889	12.133333
6/4/06 12:00 AM	14.80416667	12.08333333	7/12/06 12:00 AM	14.67556	12.183333
6/5/06 12:00 AM	14.81972222	12.08333333	7/16/06 12:00 AM	15.00889	12.116666
6/6/06 12:00 AM	14.83416667	12.08333333	7/17/06 12:00 AM	15.00889	12.216666
6/7/06 12:00 AM	14.84777778	12.08333333	7/21/06 12:00 AM	14.67528	12.133333
6/8/06 12:00 AM	14.86027778	12.1	7/23/06 12:00 AM	14.67528	12.35
6/9/06 12:00 AM	14.87222222	12.1	7/24/06 12:00 AM	15.00889	12.283333
6/10/06 12:00 AM	14.88277778	12.1	7/27/06 12:00 AM	14.67528	12.1
6/11/06 12:00 AM	14.89277778	12.1	7/28/06 12:00 AM	14.67528	12.216666
6/12/06 12:00 AM	14.90166667	12.1	7/30/06 12:00 AM	14.34194	12.25
6/13/06 12:00 AM	14.90972222	12.11666667	7/31/06 12:00 AM	14.67556	12.2
6/14/06 12:00 AM	14.91694444	12.11666667	8/1/06 12:00 AM	14.34194	12.133333
6/15/06 12:00 AM	14.92305556	12.11666667	8/2/06 12:00 AM	14.34194	12.233333
6/16/06 12:00 AM	14.92833333	12.11666667	8/5/06 12:00 AM	14.34167	12.233333
6/17/06 12:00 AM	14.9325	12.11666667	8/7/06 12:00 AM	14.00833	11.95
6/18/06 12:00 AM	14.93555556	12.13333333	8/8/06 12:00 AM	14.34194	12.216666
6/19/06 12:00 AM	14.93777778	12.13333333	8/10/06 12:00 AM	14.34194	12.1
6/20/06 12:00 AM	14.93916667	12.13333333	8/11/06 12:00 AM	14.34194	12.2
6/21/06 12:00 AM	14.93944444	12.13333333	8/15/06 12:00 AM	14.00833	12.116666
6/22/06 12:00 AM	14.93861111	12.13333333	8/16/06 12:00 AM	14.00833	12.216666
6/23/06 12:00 AM	14.93722222	12.15	8/17/06 12:00 AM	14.00833	12
6/24/06 12:00 AM	14.93444444	12.15	8/18/06 12:00 AM	14.00833	12.1
6/25/06 12:00 AM	14.93083333	12.15	8/19/06 12:00 AM	13.67472	12.05
6/26/06 12:00 AM	14.92638889	12.15	8/20/06 12:00 AM	13.67472	12.15
6/27/06 12:00 AM	14.92083333	12.16666667	8/21/06 12:00 AM	14.00833	12.083333
6/28/06 12:00 AM	14.91416667	12.16666667	8/22/06 12:00 AM	14.00833	12.2
6/29/06 12:00 AM	14.90666667	12.16666667	8/23/06 12:00 AM	13.67472	12.133333
6/30/06 12:00 AM	14.89833333	12.16666667	8/24/06 12:00 AM	13.34139	12.066666
7/1/06 12:00 AM	14.88916667	12.16666667	8/25/06 12:00 AM	13.675	12.016666
7/2/06 12:00 AM	14.87861111	12.18333333	8/26/06 12:00 AM	13.34139	11.95
7/3/06 12:00 AM	14.8675	12.18333333	8/27/06 12:00 AM	13.34139	12.066666
7/4/06 12:00 AM	14.85555556	12.18333333	8/29/06 12:00 AM	13.675	12.1
7/5/06 12:00 AM	14.8425	12.18333333	8/31/06 12:00 AM	13.34111	12.15
7/6/06 12:00 AM	14.82861111	12.18333333	9/1/06 12:00 AM	13.00778	12.083333
7/7/06 12:00 AM	14.81388889	12.18333333	9/2/06 12:00 AM	13.34111	12.033333
7/8/06 12:00 AM	14.79833333	12.2	9/3/06 12:00 AM	13.34111	12.133333
7/9/06 12:00 AM	14.78166667	12.2	9/6/06 12:00 AM	13.34111	12.116666
7/10/06 12:00 AM	14.76444444	12.2	9/7/06 12:00 AM	13.00778	12.066666
7/11/06 12:00 AM	14.74638889	12.2	9/10/06 12:00 AM	13.00778	12.05
7/12/06 12:00 AM	14.7275	12.2	9/17/06 12:00 AM	12.67417	11.95
7/13/06 12:00 AM	14.70777778	12.2	9/18/06 12:00 AM	12.67417	12.05
7/14/06 12:00 AM	14.68722222	12.2	9/19/06 12:00 AM	13.00778	12
7/15/06 12:00 AM	14.66583333	12.2	9/20/06 12:00 AM	12.67417	11.933333
7/16/06 12:00 AM	14.64361111	12.21666667	9/21/06 12:00 AM	12.67417	12.05
7/17/06 12:00 AM	14.62083333	12.21666667	9/22/06 12:00 AM	12.34083	11.983333
7/18/06 12:00 AM	14.5975	12.21666667	9/23/06 12:00 AM	12.34083	12.083333
7/19/06 12:00 AM	14.57333333	12.21666667	9/24/06 12:00 AM	12.67444	12.033333
7/20/06 12:00 AM	14.54833333	12.21666667	9/25/06 12:00 AM	12.34083	11.966666
7/21/06 12:00 AM	14.52277778	12.21666667	9/27/06 12:00 AM	12.34083	11.85
7/22/06 12:00 AM	14.49638889	12.21666667	9/28/06 12:00 AM	11.67361	11.633333
7/23/06 12:00 AM	14.46972222	12.21666667	9/29/06 12:00 AM	12.34056	12.05
7/24/06 12:00 AM	14.44194444	12.21666667	9/30/06 12:00 AM	12.34083	11.833333
7/25/06 12:00 AM	14.41388889	12.21666667	10/1/06 12:00 AM	12.34056	11.933333
7/26/06 12:00 AM	14.38527778	12.21666667	10/2/06 12:00 AM	12.00722	11.883333
7/27/06 12:00 AM	14.35583333	12.21666667	10/3/06 12:00 AM	12.00694	11.983333
7/28/06 12:00 AM	14.32611111	12.21666667	10/4/06 12:00 AM	12.00694	11.766666
7/29/06 12:00 AM	14.29555556	12.21666667	10/7/06 12:00 AM	11.67389	11.9
7/30/06 12:00 AM	14.26472222	12.21666667	10/15/06 12:00 AM	12.00722	11.916666
7/31/06 12:00 AM	14.23333333	12.21666667	10/21/06 12:00 AM	11.34	11.883333
8/1/06 12:00 AM	14.20138889	12.21666667	10/22/06 12:00 AM	11.67333	11.833333
8/2/06 12:00 AM	14.16888889	12.21666667	10/23/06 12:00 AM	11.34	11.766666
8/3/06 12:00 AM	14.13611111	12.21666667	10/24/06 12:00 AM	11.34	11.866666
8/4/06 12:00 AM	14.10277778	12.21666667	10/26/06 12:00 AM	11.34056	11.75
8/5/06 12:00 AM	14.06888889	12.2	10/27/06 12:00 AM	11.00667	11.7
8/6/06 12:00 AM	14.03472222	12.2	10/30/06 12:00 AM	11.34	11.85
8/7/06 12:00 AM	14.00027778	12.2	10/31/06 12:00 AM	11.00667	11.783333
8/8/06 12:00 AM	13.96527778	12.2	11/1/06 12:00 AM	11.00611	11.883333
8/9/06 12:00 AM	13.93	12.2	11/2/06 12:00 AM	11.00611	12
8/10/06 12:00 AM	13.89416667	12.2	11/3/06 12:00 AM	11.00611	11.766666
8/11/06 12:00 AM	13.85805556	12.2	11/4/06 12:00 AM	11.00667	11.866666
8/12/06 12:00 AM	13.82166667	12.18333333	11/6/06 12:00 AM	11.00667	11.75
8/13/06 12:00 AM	13.785	12.18333333	11/10/06 12:00 AM	11.00667	11.85
8/14/06 12:00 AM	13.74805556	12.18333333	11/11/06 12:00 AM	10.67333	11.783333
8/15/06 12:00 AM	13.71055556	12.18333333	11/12/06 12:00 AM	10.67333	11.883333
8/16/06 12:00 AM	13.67305556	12.18333333	11/13/06 12:00 AM	10.67278	11.983333
8/17/06 12:00 AM	13.635	12.18333333	11/14/06 12:00 AM	10.67278	11.766666
8/18/06 12:00 AM	13.59694444	12.16666667	11/15/06 12:00 AM	10.67278	11.866666
8/19/06 12:00 AM	13.55861111	12.16666667	11/16/06 12:00 AM	10.67333	11.983333
8/20/06 12:00 AM	13.51972222	12.16666667	11/17/06 12:00 AM	10.67333	11.75
8/21/06 12:00 AM	13.48083333	12.16666667	11/18/06 12:00 AM	10.67333	11.85
8/22/06 12:00 AM	13.44166667	12.15	11/19/06 12:00 AM	10.67278	11.966666
8/23/06 12:00 AM	13.40222222	12.15	11/20/06 12:00 AM	10.67278	11.733333
8/24/06 12:00 AM	13.36277778	12.15	11/21/06 12:00 AM	10.67278	11.85
8/25/06 12:00 AM	13.32305556	12.15	11/22/06 12:00 AM	10.33944	11.783333
8/26/06 12:00 AM	13.28305556	12.13333333	11/23/06 12:00 AM	10.34	11.883333
8/27/06 12:00 AM	13.24277778	12.13333333	11/24/06 12:00 AM	10.67333	11.833333
8/28/06 12:00 AM	13.2025	12.13333333	11/25/06 12:00 AM	10.67333	11.933333
8/29/06 12:00 AM	13.16194444	12.11666667	11/26/06 12:00 AM	10.33944	11.866666
8/30/06 12:00 AM	13.12138889	12.11666667	11/27/06 12:00 AM	10.67278	11.816666
8/31/06 12:00 AM	13.08055556	12.11666667	11/29/06 12:00 AM	10.33944	11.85
9/1/06 12:00 AM	13.03972222	12.1	11/30/06 12:00 AM	10.34	11.966666
9/2/06 12:00 AM	12.99861111	12.1	12/1/06 12:00 AM	10.33944	12.066666
9/3/06 12:00 AM	12.9575	12.1	12/2/06 12:00 AM	10.33944	11.833333
9/4/06 12:00 AM	12.91611111	12.08333333	12/3/06 12:00 AM	10.33889	11.95
9/5/06 12:00 AM	12.87472222	12.08333333	12/4/06 12:00 AM	10.33944	12.05
9/6/06 12:00 AM	12.83333333	12.08333333	12/6/06 12:00 AM	10.34	11.933333
9/7/06 12:00 AM	12.79166667	12.06666667	12/7/06 12:00 AM	10.33944	12.033333
9/8/06 12:00 AM	12.75	12.06666667	12/9/06 12:00 AM	10.33889	11.916666
9/9/06 12:00 AM	12.70833333	12.06666667	12/10/06 12:00 AM	10.33944	12.016666
9/10/06 12:00 AM	12.66638889	12.05	12/11/06 12:00 AM	10.33944	12.116666
9/11/06 12:00 AM	12.62444444	12.05	12/12/06 12:00 AM	10.34	11.9
9/12/06 12:00 AM	12.5825	12.05	12/13/06 12:00 AM	10.00611	12.166666
9/13/06 12:00 AM	12.54027778	12.03333333	12/15/06 12:00 AM	10.00556	12.05
9/14/06 12:00 AM	12.49833333	12.03333333	12/16/06 12:00 AM	10.33889	11.983333
9/15/06 12:00 AM	12.45611111	12.03333333	12/18/06 12:00 AM	10.00611	12.033333
9/16/06 12:00 AM	12.41388889	12.01666667	12/20/06 12:00 AM	10.33944	12.066666
9/17/06 12:00 AM	12.37166667	12.01666667	12/21/06 12:00 AM	10.00556	12.016666
9/18/06 12:00 AM	12.32916667	12.01666667	12/24/06 12:00 AM	10.34	12.166666
9/19/06 12:00 AM	12.28694444	12	12/25/06 12:00 AM	10.00667	12.1
9/20/06 12:00 AM	12.24444444	12	12/26/06 12:00 AM	10.00611	12.2
9/21/06 12:00 AM	12.20194444	11.98333333	12/27/06 12:00 AM	10.33944	12.15
9/22/06 12:00 AM	12.15972222	11.98333333	12/28/06 12:00 AM	10.00556	12.083333
9/23/06 12:00 AM	12.11722222	11.98333333	12/30/06 12:00 AM	10.33944	12.133333
9/24/06 12:00 AM	12.07472222	11.96666667	12/31/06 12:00 AM	10.00667	12.066666
9/25/06 12:00 AM	12.03222222	11.96666667	1/1/07 12:00 AM	10.00611	12.183333
9/26/06 12:00 AM	11.98972222	11.96666667	1/2/07 12:00 AM	10.33944	12.116666
9/27/06 12:00 AM	11.9475	11.95	1/3/07 12:00 AM	10.33889	12.216666
9/28/06 12:00 AM	11.905	11.95	1/5/07 12:00 AM	10.00611	12.266666
9/29/06 12:00 AM	11.8625	11.95	1/6/07 12:00 AM	10.34	12.2
9/30/06 12:00 AM	11.82027778	11.93333333	1/7/07 12:00 AM	10.00611	12.15
10/1/06 12:00 AM	11.77777778	11.93333333	1/9/07 12:00 AM	10.33889	12.183333
10/2/06 12:00 AM	11.73555556	11.93333333	1/10/07 12:00 AM	10.33944	12.3
10/3/06 12:00 AM	11.69333333	11.91666667	1/11/07 12:00 AM	10.67333	12.233333
10/4/06 12:00 AM	11.65111111	11.91666667	1/13/07 12:00 AM	10.34	12.283333
10/5/06 12:00 AM	11.60888889	11.91666667	1/15/07 12:00 AM	10.33944	12.166666
10/6/06 12:00 AM	11.56694444	11.91666667	1/16/07 12:00 AM	10.33889	12.266666
10/7/06 12:00 AM	11.52472222	11.9	1/18/07 12:00 AM	10.33944	12.15
10/8/06 12:00 AM	11.48277778	11.9	1/23/07 12:00 AM	10.33944	12.333333
10/9/06 12:00 AM	11.44111111	11.9	1/25/07 12:00 AM	10.34	12.216666
10/10/06 12:00 AM	11.39916667	11.88333333	1/27/07 12:00 AM	10.67278	12.266666
10/11/06 12:00 AM	11.3575	11.88333333	1/28/07 12:00 AM	10.33944	12.533333
10/12/06 12:00 AM	11.31583333	11.88333333	1/29/07 12:00 AM	10.67278	12.466666
10/13/06 12:00 AM	11.27444444	11.88333333	1/30/07 12:00 AM	10.67333	12.25
10/14/06 12:00 AM	11.23305556	11.86666667	1/31/07 12:00 AM	10.67333	12.35
10/15/06 12:00 AM	11.19166667	11.86666667	2/1/07 12:00 AM	10.67333	12.45
10/16/06 12:00 AM	11.15055556	11.86666667	2/2/07 12:00 AM	10.67278	12.233333
10/17/06 12:00 AM	11.10944444	11.86666667	2/3/07 12:00 AM	11.00667	12.5
10/18/06 12:00 AM	11.06861111	11.86666667	2/4/07 12:00 AM	11.00611	12.283333
10/19/06 12:00 AM	11.02805556	11.85	2/5/07 12:00 AM	11.00667	12.383333
10/20/06 12:00 AM	10.9875	11.85	2/6/07 12:00 AM	11.34	12.316666
10/21/06 12:00 AM	10.94694444	11.85	2/8/07 12:00 AM	11.00667	12.366666
10/22/06 12:00 AM	10.90694444	11.85	2/9/07 12:00 AM	11.34056	12.3
10/23/06 12:00 AM	10.86694444	11.85	2/10/07 12:00 AM	11.34056	12.416666
10/24/06 12:00 AM	10.82694444	11.85	2/12/07 12:00 AM	11.34	12.283333
10/25/06 12:00 AM	10.7875	11.85	2/13/07 12:00 AM	10.67333	12.066666
10/26/06 12:00 AM	10.74805556	11.83333333	2/14/07 12:00 AM	10.67278	12.5
10/27/06 12:00 AM	10.70916667	11.83333333	2/16/07 12:00 AM	11.34	12.383333
10/28/06 12:00 AM	10.67027778	11.83333333	2/17/07 12:00 AM	11.00611	12.316666
10/29/06 12:00 AM	10.63166667	11.83333333	2/18/07 12:00 AM	11.34	12.266666
10/30/06 12:00 AM	10.59333333	11.83333333	2/19/07 12:00 AM	11.34	12.366666
10/31/06 12:00 AM	10.55527778	11.83333333	2/21/07 12:00 AM	11.67389	12.4
11/1/06 12:00 AM	10.51777778	11.83333333	2/24/07 12:00 AM	11.34	12.233333
11/2/06 12:00 AM	10.48027778	11.83333333	2/26/07 12:00 AM	11.34	12.433333
11/3/06 12:00 AM	10.44333333	11.83333333	2/27/07 12:00 AM	11.67389	12.383333
11/4/06 12:00 AM	10.40666667	11.83333333	3/1/07 12:00 AM	11.34	12.1
11/5/06 12:00 AM	10.37027778	11.83333333	3/2/07 12:00 AM	11.67389	12.366666
11/6/06 12:00 AM	10.33444444	11.83333333	3/3/07 12:00 AM	12.00667	12.3
11/7/06 12:00 AM	10.29888889	11.83333333	3/4/07 12:00 AM	11.67333	12.25
11/8/06 12:00 AM	10.26388889	11.83333333	3/6/07 12:00 AM	12.00722	12.283333
11/9/06 12:00 AM	10.22916667	11.83333333	3/9/07 12:00 AM	12.00722	12.266666
11/10/06 12:00 AM	10.195	11.83333333	3/11/07 12:00 AM	12.34056	12.316666
11/11/06 12:00 AM	10.16111111	11.83333333	3/12/07 12:00 AM	12.34056	12.1
11/12/06 12:00 AM	10.12777778	11.85	3/13/07 12:00 AM	12.34111	12.2
11/13/06 12:00 AM	10.095	11.85	3/16/07 12:00 AM	12.34056	12.183333
11/14/06 12:00 AM	10.06277778	11.85	3/18/07 12:00 AM	12.67389	12.233333
11/15/06 12:00 AM	10.03083333	11.85	3/20/07 12:00 AM	13.00778	12.266666
11/16/06 12:00 AM	9.999722222	11.85	3/21/07 12:00 AM	12.67444	12.216666
11/17/06 12:00 AM	9.969166667	11.85	3/23/07 12:00 AM	12.67389	12.1
11/18/06 12:00 AM	9.939166667	11.86666667	3/24/07 12:00 AM	12.67389	12.2
11/19/06 12:00 AM	9.909722222	11.86666667	3/25/07 12:00 AM	13.00778	12.133333
11/20/06 12:00 AM	9.880833333	11.86666667	3/26/07 12:00 AM	13.00778	12.233333
11/21/06 12:00 AM	9.8525	11.86666667	3/27/07 12:00 AM	13.34111	12.183333
11/22/06 12:00 AM	9.825277778	11.88333333	3/30/07 12:00 AM	13.34167	12.166666
11/23/06 12:00 AM	9.798333333	11.88333333	3/31/07 12:00 AM	13.00778	12.1
11/24/06 12:00 AM	9.772222222	11.88333333	4/1/07 12:00 AM	13.00778	12.216666
11/25/06 12:00 AM	9.746944444	11.88333333	4/2/07 12:00 AM	13.34111	12.15
11/26/06 12:00 AM	9.7225	11.9	4/3/07 12:00 AM	13.34167	12.25
11/27/06 12:00 AM	9.698611111	11.9	4/4/07 12:00 AM	13.34167	12.35
11/28/06 12:00 AM	9.675555556	11.9	4/5/07 12:00 AM	13.34167	12.133333
11/29/06 12:00 AM	9.653333333	11.91666667	4/6/07 12:00 AM	13.675	12.083333
11/30/06 12:00 AM	9.631944444	11.91666667	4/7/07 12:00 AM	13.67444	12.183333
12/1/06 12:00 AM	9.611388889	11.93333333	4/9/07 12:00 AM	13.67444	12.066666
12/2/06 12:00 AM	9.591666667	11.93333333	4/10/07 12:00 AM	13.675	12.166666
12/3/06 12:00 AM	9.572777778	11.93333333	4/12/07 12:00 AM	14.00778	12.216666
12/4/06 12:00 AM	9.554722222	11.95	4/13/07 12:00 AM	13.67444	12.15
12/5/06 12:00 AM	9.537777778	11.95	4/14/07 12:00 AM	13.67444	11.933333
12/6/06 12:00 AM	9.521666667	11.96666667	4/15/07 12:00 AM	13.34111	12.2
12/7/06 12:00 AM	9.506388889	11.96666667	4/17/07 12:00 AM	14.00889	12.066666
12/8/06 12:00 AM	9.492222222	11.96666667	4/18/07 12:00 AM	13.67556	12.016666
12/9/06 12:00 AM	9.479166667	11.98333333			
12/10/06 12:00 AM	9.466666667	11.98333333			
12/11/06 12:00 AM	9.455555556	12			
12/12/06 12:00 AM	9.445277778	12			
12/13/06 12:00 AM	9.436111111	12.01666667			
12/14/06 12:00 AM	9.427777778	12.01666667			
12/15/06 12:00 AM	9.420555556	12.03333333			
12/16/06 12:00 AM	9.414444444	12.03333333			
12/17/06 12:00 AM	9.409444444	12.05			
12/18/06 12:00 AM	9.405277778	12.05			
12/19/06 12:00 AM	9.402222222	12.06666667			
12/20/06 12:00 AM	9.400555556	12.06666667			
12/21/06 12:00 AM	9.399444444	12.08333333			
12/22/06 12:00 AM	9.399722222	12.08333333			
12/23/06 12:00 AM	9.401111111	12.1			
12/24/06 12:00 AM	9.403333333	12.1			
12/25/06 12:00 AM	9.406944444	12.11666667			
12/26/06 12:00 AM	9.411388889	12.11666667			
12/27/06 12:00 AM	9.416666667	12.13333333			
12/28/06 12:00 AM	9.423333333	12.13333333			
12/29/06 12:00 AM	9.431111111	12.15			
12/30/06 12:00 AM	9.439722222	12.15			
12/31/06 12:00 AM	9.449444444	12.16666667			
1/1/07 12:00 AM	9.46	12.16666667			
1/2/07 12:00 AM	9.471666667	12.16666667			
1/3/07 12:00 AM	9.484444444	12.18333333			
1/4/07 12:00 AM	9.498055556	12.18333333			
1/5/07 12:00 AM	9.512777778	12.2			
1/6/07 12:00 AM	9.528333333	12.2			
1/7/07 12:00 AM	9.545	12.21666667			
1/8/07 12:00 AM	9.5625	12.21666667			
1/9/07 12:00 AM	9.581111111	12.23333333			
1/10/07 12:00 AM	9.600277778	12.23333333			
1/11/07 12:00 AM	9.620555556	12.23333333			
1/12/07 12:00 AM	9.641666667	12.25			
1/13/07 12:00 AM	9.663611111	12.25			
1/14/07 12:00 AM	9.686388889	12.25			
1/15/07 12:00 AM	9.71	12.26666667			
1/16/07 12:00 AM	9.734166667	12.26666667			
1/17/07 12:00 AM	9.759444444	12.28333333			
1/18/07 12:00 AM	9.785277778	12.28333333			
1/19/07 12:00 AM	9.811944444	12.28333333			
1/20/07 12:00 AM	9.839166667	12.28333333			
1/21/07 12:00 AM	9.867222222	12.3			
1/22/07 12:00 AM	9.896111111	12.3			
1/23/07 12:00 AM	9.925555556	12.3			
1/24/07 12:00 AM	9.955555556	12.31666667			
1/25/07 12:00 AM	9.986111111	12.31666667			
1/26/07 12:00 AM	10.01722222	12.31666667			
1/27/07 12:00 AM	10.04916667	12.31666667			
1/28/07 12:00 AM	10.08138889	12.31666667			
1/29/07 12:00 AM	10.11444444	12.33333333			
1/30/07 12:00 AM	10.14777778	12.33333333			
1/31/07 12:00 AM	10.18166667	12.33333333			
2/1/07 12:00 AM	10.21611111	12.33333333			
2/2/07 12:00 AM	10.25083333	12.33333333			
2/3/07 12:00 AM	10.28638889	12.33333333			
2/4/07 12:00 AM	10.32194444	12.33333333			
2/5/07 12:00 AM	10.35833333	12.33333333			
2/6/07 12:00 AM	10.39472222	12.35			
2/7/07 12:00 AM	10.43166667	12.35			
2/8/07 12:00 AM	10.46916667	12.35			
2/9/07 12:00 AM	10.50666667	12.35			
2/10/07 12:00 AM	10.54472222	12.35			
2/11/07 12:00 AM	10.58333333	12.35			
2/12/07 12:00 AM	10.62194444	12.35			
2/13/07 12:00 AM	10.66083333	12.35			
2/14/07 12:00 AM	10.7	12.35			
2/15/07 12:00 AM	10.73972222	12.35			
2/16/07 12:00 AM	10.77944444	12.35			
2/17/07 12:00 AM	10.81944444	12.33333333			
2/18/07 12:00 AM	10.85972222	12.33333333			
2/19/07 12:00 AM	10.90027778	12.33333333			
2/20/07 12:00 AM	10.94083333	12.33333333			
2/21/07 12:00 AM	10.98166667	12.33333333			
2/22/07 12:00 AM	11.02277778	12.33333333			
2/23/07 12:00 AM	11.06416667	12.33333333			
2/24/07 12:00 AM	11.10555556	12.33333333			
2/25/07 12:00 AM	11.14694444	12.33333333			
2/26/07 12:00 AM	11.18888889	12.31666667			
2/27/07 12:00 AM	11.23055556	12.31666667			
2/28/07 12:00 AM	11.2725	12.31666667			
3/1/07 12:00 AM	11.31472222	12.31666667			
3/2/07 12:00 AM	11.35694444	12.31666667			
3/3/07 12:00 AM	11.39916667	12.3			
3/4/07 12:00 AM	11.44166667	12.3			
3/5/07 12:00 AM	11.48416667	12.3			
3/6/07 12:00 AM	11.52666667	12.3			
3/7/07 12:00 AM	11.56944444	12.3			
3/8/07 12:00 AM	11.61194444	12.28333333			
3/9/07 12:00 AM	11.65472222	12.28333333			
3/10/07 12:00 AM	11.69777778	12.28333333			
3/11/07 12:00 AM	11.74055556	12.28333333			
3/12/07 12:00 AM	11.78361111	12.26666667			
3/13/07 12:00 AM	11.82666667	12.26666667			
3/14/07 12:00 AM	11.86972222	12.26666667			
3/15/07 12:00 AM	11.91277778	12.25			
3/16/07 12:00 AM	11.95583333	12.25			
3/17/07 12:00 AM	11.99888889	12.25			
3/18/07 12:00 AM	12.04194444	12.25			
3/19/07 12:00 AM	12.085	12.23333333			
3/20/07 12:00 AM	12.12805556	12.23333333			
3/21/07 12:00 AM	12.17111111	12.23333333			
3/22/07 12:00 AM	12.21416667	12.21666667			
3/23/07 12:00 AM	12.25722222	12.21666667			
3/24/07 12:00 AM	12.30027778	12.21666667			
3/25/07 12:00 AM	12.34333333	12.2			
3/26/07 12:00 AM	12.38638889	12.2			
3/27/07 12:00 AM	12.42916667	12.2			
3/28/07 12:00 AM	12.47194444	12.2			
3/29/07 12:00 AM	12.515	12.18333333			
3/30/07 12:00 AM	12.5575	12.18333333			
3/31/07 12:00 AM	12.60027778	12.18333333			
4/1/07 12:00 AM	12.64277778	12.16666667			
4/2/07 12:00 AM	12.68527778	12.16666667			
4/3/07 12:00 AM	12.72777778	12.16666667			
4/4/07 12:00 AM	12.77027778	12.15			
4/5/07 12:00 AM	12.8125	12.15			
4/6/07 12:00 AM	12.85472222	12.15			
4/7/07 12:00 AM	12.89666667	12.15			
4/8/07 12:00 AM	12.93861111	12.13333333			
4/9/07 12:00 AM	12.98055556	12.13333333			
4/10/07 12:00 AM	13.02222222	12.13333333			
4/11/07 12:00 AM	13.06361111	12.13333333			
4/12/07 12:00 AM	13.105	12.11666667			
4/13/07 12:00 AM	13.14638889	12.11666667			
4/14/07 12:00 AM	13.1875	12.11666667			
4/15/07 12:00 AM	13.22861111	12.11666667			
4/16/07 12:00 AM	13.26916667	12.1			
4/17/07 12:00 AM	13.30972222	12.1			
4/18/07 12:00 AM	13.35027778	12.1			
4/19/07 12:00 AM	13.39027778	12.1			
4/20/07 12:00 AM	13.43027778	12.08333333			


==> graphs/vdays-final.txt <==
days	dayerr	minerr	corr
80	0	0.4332637	0.2469811
80	-21	79.26088	0.6211295
80	-5	13.82092	0.4913259
81	20	2.307133	0.9642853
81	-5	1.261951	0.7638765
82	13	14.15042	0.7943743
82	-5	34.75621	0.4095306
83	3	1.755147	0.8247812
84	13	2.884275	0.9642042
85	55	6.985545	0.6780018
85	56	521.7455	0.4335209
86	2	0.2283022	-0.02023343
86	4	258.8656	-0.1653794
87	3	1.871568	0.7439173
88	-15	16.14918	0.9645597
88	26	8.732515	0.8126596
88	14	2.180559	0.9015673
89	0	1.554636	0.8555598
89	-22	32.62516	0.7404233
89	-6	4.127781	0.8547001
90	44	7.052558	0.6114443
90	113	6.523226	0.279112
91	-3	1.571831	0.9634368
91	0	0.7995659	0.8889755
91	-1	0.6430331	0.9600973
92	0	2.86584	0.9634618
92	6	7.983929	0.8981966
92	1	3.257173	0.9555541
93	1	1.370216	0.8681964
93	-28	88.92654	0.7523587
93	-6	4.127781	0.8658836
94	-19	0.3234489	0.9653504
94	-7	5.053248	0.8925926
94	-15	0.1647622	0.9297926
95	5	1.263515	0.9307721
95	58	13.67444	-0.3213504
96	2	0.5716627	0.9552055
96	37	3.366571	0.5538095
96	5	0.2898661	0.8482345
97	0	1.547498	0.5470706
97	3	2.913383	-0.2384142
97	-4	2.432162	0.3923789
98	1	0.8307302	0.8872445
98	-25	11.23752	0.8009816
98	-6	4.206701	0.8658836
99	-1	0.1223995	0.8400176
99	-14	8.255795	0.7725045
99	-7	2.328364	0.8488321
100	-14	6.582745	0.8223994
100	4	0.7505945	0.4583053
101	13	2.283575	0.9647388
101	-17	57.91888	0.5953675
102	0	0.244608	0.9638541
102	33	8.2356	0.6090087
102	0	0.3739372	0.8669637
103	1	0.8969929	0.9188372
103	-22	1.282461	0.863987
103	-1	2.145436	0.9121116
104	2	0.9196328	0.8268172
104	51	5.581002	0.2575438
104	3	1.137689	0.8152504
105	22	5.544762	0.9605008
105	-10	49.02892	0.607406
106	1	0.2434896	0.9161537
106	38	0.9211306	0.3616371
106	1	0.2903236	0.8289591
107	12	4.905149	0.9731051
107	18	2.765238	0.810634
108	0	1.810573	0.8600963
108	-22	0.3698426	0.817604
108	-5	6.726882	0.8550107
109	12	4.582051	0.9724528
109	-19	18.65064	0.7376071
110	-2	1.945715	0.9614844
110	-12	3.861537	0.908265
110	1	2.516584	0.9572874
111	2	1.41256	0.8068606
111	-13	5.125412	-0.3566054
111	-5	4.094992	0.7270447
112	6	4.40267	0.9623625
112	-3	0.8207196	0.933263
112	7	6.219433	0.9542866
113	2	0.03528825	0.9621217
113	37	4.135646	0.5071748
113	0	1.169703	0.9143838
114	-12	5.047745	0.9753337
114	5	1.977382	0.8821469
114	-10	7.753863	0.9683952
115	2	0.5598667	0.8084124
115	6	14.57095	0.3621927
115	85	2.092135	0.4363078
116	26	7.039845	0.9559959
116	-10	49.02892	0.607406
117	7	5.242479	0.8651943
117	62	10.93578	0.4141566
118	2	0.4406117	0.795754
118	-7	0.4288747	0.4496361
119	0	1.929255	0.9021045
119	-40	14.94464	0.8773155
119	-4	2.131889	0.9050418
120	9	2.88428	0.9739299
120	15	0.5955921	0.7983175
121	15	1.033389	0.9700345
121	-25	3.141556	0.7614155
122	39	2.05092	0.7699631
122	102	88.33241	0.3764701
123	18	2.459368	0.859084
123	62	11.87272	0.400891
124	8	4.477042	0.970286
124	1	0.9583631	0.802062
125	0	1.615952	0.9523055
125	-1	2.797693	0.9081267
125	-2	2.013154	0.953344
126	12	4.551073	0.971701
126	9	5.517997	0.748767
127	1	0.000544482	0.2487151
127	50	16.39531	0.0169606
127	6	0.2775028	0.6310168
128	-9	3.162511	0.9814374
128	11	7.210806	0.8863779
128	-19	15.10159	0.9717345
129	10	3.653948	0.9745156
129	37	3.891827	0.7140757
130	-2	1.086302	0.593392
130	-12	0.4137543	-0.2152084
130	-5	5.789214	0.5608638
131	2	0.7143208	0.4452781
131	54	10.19117	0.2627371
131	3	1.201827	0.8152504
132	2	0.3959904	0.7664118
132	54	7.234241	0.3562842
132	4	0.9114519	0.8412006
133	15	0.4710523	0.9700345
133	-18	14.87255	0.7580997
134	2	0.7071344	0.7773873
134	50	10.26837	-0.0878427
134	6	0.2775028	0.6310168
135	22	9.156972	0.8490834
135	62	11.87272	0.400891
136	0	1.897689	0.9630035
136	-3	0.9382548	0.9288336
136	-2	1.671488	0.953344
137	1	0.3799483	0.6694757
137	54	7.568431	0.3562842
137	1	0.2903236	0.8289591
138	-2	0.9044345	0.6590945
138	-11	4.107103	-0.09729054
138	-4	4.586651	0.6054419
139	0	1.966462	0.9630035
139	-3	0.6741602	0.932774
139	-2	1.481043	0.953344
140	2	1.527931	0.823467
140	50	10.09847	-0.0878427
140	6	0.2775028	0.6310168
141	-8	2.211506	0.9833918
141	2	2.436249	0.8910369
141	-16	9.356437	0.9741367
142	0	1.897169	0.9617469
142	-3	0.9382945	0.9333593
142	-3	2.52403	0.951524
143	2	0.5959536	0.2678302
143	54	20.36848	0.09135237
143	3	1.159263	0.8152504
144	2	1.410091	0.8160721
144	53	13.7935	0.02486506
144	3	1.072967	0.8152504
145	12	5.333609	0.9655966
145	-11	30.45802	0.7082629
146	2	1.520264	0.8267367
146	53	17.30765	0.001911347
146	3	1.051685	0.8152504
147	-3	0.2786416	0.9772205
147	0	2.4415	0.9167688
147	-3	0.4331156	0.9733958
148	-2	1.241785	0.8900359
148	-13	3.030564	0.8953853
148	-5	4.837523	0.9070553
149	1	0.4100985	0.8534209
149	53	3.69895	-0.1055483
149	3	1.008829	0.8152504
150	20	9.682547	0.9615957
150	29	8.308456	0.6101636
151	-8	2.347254	0.9838768
151	-3	0.4966265	0.9129756
151	-15	9.810147	0.9780601
152	15	0.2586195	0.9700345
152	-18	14.87255	0.7580997
153	27	13.83343	0.9571412
153	29	8.308456	0.6101636
154	12	5.541847	0.9655966
154	22	25.63577	0.6501663
155	-5	1.129099	0.9789533
155	-3	3.494984	0.9255619
155	-3	1.193242	0.9760849
156	1	0.2285713	0.837532
156	55	8.323362	0.03886595
156	3	1.201827	0.8152504
157	-4	0.8447829	0.8309914
157	-13	5.105254	0.8611847
157	-6	3.240493	0.437477
158	2	0.4514402	0.6993669
158	55	1.12039	0.3613192
158	0	0.9370477	0.8914299
159	2	1.659662	0.8662485
159	53	4.107782	-0.02754916
159	3	1.180836	0.8152504
160	-1	1.431519	0.9724252
160	-7	1.827165	0.936466
160	-3	1.692448	0.9661959
161	8	3.770436	0.9755021
161	-16	0.993068	0.7887981
162	-6	1.607517	0.9849797
162	-7	1.68006	0.9113974
162	-6	2.346468	0.9780865
163	16	10.2858	0.9639866
163	29	8.308456	0.6101636
164	6	3.701862	0.9741074
164	-16	0.993068	0.7887981
165	7	6.562984	0.9754719
165	-18	10.13002	0.7847666
166	6	3.663076	0.972849
166	-16	0.993068	0.7887981
167	-5	0.9513597	0.9853119
167	-4	1.750057	0.9136924
167	-6	3.070393	0.9788761
168	8	3.758296	0.975255
168	-16	0.993068	0.7887981
169	7	6.253532	0.9754347
169	-16	0.993068	0.7887981
170	-1	0.2493947	0.9836916
170	-5	1.972414	0.8323731
170	-4	1.830247	0.9750452
171	2	1.149086	0.751546
171	50	6.61	0.4473451
171	-1	1.196618	0.9297686
172	11	2.158036	0.9673803
172	2	9.256621	0.7649207
173	2	0.5985284	0.8317707
173	2	2.847398	0.5022832
173	-1	1.432516	0.9484202
174	-4	1.125472	0.9856635
174	-5	3.296466	0.9111903
174	-6	1.707782	0.9803628
175	1	0.4533345	0.9803761
175	-2	1.021272	0.7774143
175	-4	2.108547	0.9715878
176	1	0.6270126	0.9154043
176	0	8.847976	0.0932263
176	3	1.223109	0.8152504
177	11	3.878541	0.973123
177	15	4.753065	0.7669678
178	1	0.1908609	0.8825865
178	-1	4.342053	0.1319623
178	4	0.7542802	0.8412006
179	1	0.05553146	0.9820136
179	-3	1.876097	0.7926888
179	-4	1.853585	0.9750452
180	-2	0.3546425	0.9797888
180	-5	0.7435902	0.9371506
180	-4	1.701204	0.9772002
181	9	2.089081	0.9752274
181	7	2.719456	0.7528405
182	-5	1.032165	0.985549
182	0	4.079866	0.9340567
182	-8	7.033099	0.9806951
183	-1	0.1326447	0.9740561
183	-12	0.6734654	0.9355404
183	-4	0.2049798	0.9710299
184	3	4.007091	0.9631467
184	-5	4.133224	0.8156254
185	-5	1.015939	0.9857731
185	0	4.04877	0.9350059
185	-8	6.954379	0.9809782
186	10	3.096856	0.9739568
186	18	5.511443	0.7660145
187	-3	0.3172188	0.9855053
187	-4	0.9699246	0.9328436
187	-3	0.9375005	0.9810723
188	1	0.2131027	0.7741365
188	-2	8.055317	0.2968533
188	-1	1.196618	0.9297686
189	1	1.788623	0.9505845
189	0	1.569265	0.7496442
189	3	1.094833	0.8152504
190	-2	0.5653632	0.9845784
190	-4	0.2674976	0.9399649
190	-6	2.965169	0.9801162
191	1	1.901749	0.9505845
191	0	1.592372	0.7547201
191	3	1.030403	0.8152504
192	7	6.217018	0.9743443
192	-2	10.31809	0.7849071
193	-1	0.3682438	0.985739
193	-4	7.2945	0.9641189
193	-4	1.598961	0.9808033
194	-5	0.2720385	0.9865264
194	-1	0.7353756	0.9380493
194	-7	1.74122	0.9820296
195	6	3.880141	0.9741074
195	-2	10.31809	0.7849071
196	3	3.993266	0.9616711
196	-5	4.171991	0.823499
196	4	28.78597	0.4363078
197	-3	0.2575187	0.9848407
197	-4	0.2985723	0.9429063
197	-6	2.577491	0.9804417
198	1	0.466865	0.8054425
198	-2	7.285841	0.3959446
198	-1	1.499288	0.9535988
199	1	0.1115193	0.9658468
199	-1	0.9004709	0.7403926
199	-4	2.088577	0.9728553
200	-3	0.6484679	0.9862477
200	-2	0.8960519	0.9408538
200	-6	2.677687	0.9814039
201	-1	0.3763748	0.9867602
201	-5	1.514308	0.9713864
201	-4	1.466461	0.9819992
202	2	2.72702	0.9579777
202	-3	1.087346	0.8118223
202	3	5.403183	0.4941806
203	1	1.807333	0.9505603
203	0	0.3711188	0.7551412
203	3	1.201827	0.8152504
204	-1	0.3014324	0.983309
204	-9	1.801726	0.9597121
204	-5	1.079611	0.9796656
205	1	2.492505	0.9537919
205	-1	4.440334	0.7956688
205	7	2.074737	0.534651
206	3	4.198799	0.9631467
206	-5	4.133224	0.8156254
207	5	3.278742	0.9693375
207	-32	3.765795	0.7967213
208	4	3.860676	0.9650508
208	-37	3.264417	0.8167243
209	5	3.453293	0.9693375
209	-26	5.778538	0.8050357
210	-3	0.3309979	0.9675978
210	-13	5.8187	0.9550586
210	-6	0.3849689	0.9698042
211	0	0.2070255	0.983539
211	-3	1.024899	0.9641189
211	-4	1.611049	0.9804829
212	0	1.972287	0.9230216
212	-2	9.218449	0.8994333
212	-1	1.350464	0.9398508
213	1	0.01603476	0.9335976
213	-2	6.315942	0.5740277
213	-3	1.207176	0.9686515
214	0	1.220564	0.9208061
214	-2	9.010653	0.8994333
214	-1	1.432516	0.9484202
215	0	1.977106	0.9418093
215	-1	1.916072	0.746918
215	2	1.719836	0.8562127
216	-3	0.1052231	0.9878498
216	-4	7.879026	0.9679863
216	-4	1.081074	0.9844446
217	1	0.2542259	0.9379016
217	-2	6.138756	0.6197733
217	-3	1.226956	0.9696381
218	5	3.551671	0.9693375
218	-21	3.21489	0.8112682
219	0	0.5210435	0.9873821
219	-3	0.439688	0.9699586
219	-4	1.229999	0.9831918
220	-3	0.5747125	0.9869549
220	-4	0.1128945	0.9479591
220	-6	1.956203	0.982262
221	-4	0.1300909	0.9681132
221	-13	2.408552	0.9484534
221	-6	1.076236	0.9706594
222	0	0.4378513	0.9856915
222	-2	2.837858	0.9699586
222	-4	1.454372	0.9819992
223	2	3.145988	0.957505
223	-2	0.3251602	0.7960041
223	7	1.905249	0.4941806
224	-2	0.008616135	0.9877859
224	-4	8.25082	0.9680811
224	-4	0.9276263	0.9842921
225	2	3.165517	0.957505
225	-2	0.582018	0.8044007
225	7	1.931416	0.4941806
226	-2	0.6355513	0.9856224
226	-12	2.902789	0.9624916
226	-6	1.754188	0.9816181
227	-2	0.3339093	0.9878362
227	-4	7.850128	0.9696018
227	-4	0.8179477	0.9843937
228	1	0.3617735	0.9827014
228	-1	31.87709	0.9675137
228	-4	1.538683	0.9814919
229	1	2.106354	0.9505603
229	0	2.886843	0.7727933
229	3	1.223109	0.8152504
230	0	0.4355934	0.9376058
230	-2	7.064458	0.8912297
230	-4	2.108547	0.9715878
231	1	2.281005	0.9505845
231	0	2.00669	0.7730423
231	3	1.159263	0.8152504
232	-1	1.58417	0.9364346
232	-2	9.425775	0.9108251
232	-1	1.453568	0.9511147
233	-3	0.2653102	0.9863919
233	-12	3.435925	0.9629133
233	-6	1.863427	0.9822377
234	1	0.02946127	0.9717517
234	-1	3.254658	0.9432338
234	-4	1.828742	0.9786057
235	1	0.03743316	0.9717517
235	-1	3.231519	0.9482643
235	-4	1.824738	0.9790717
236	3	4.356631	0.9618658
236	-5	4.557539	0.8381304
236	5	10.34216	0.4363078
237	0	2.088347	0.9374595
237	-2	0.2993274	0.761718
237	-1	0.9624101	0.8995931
238	5	3.772692	0.9674186
238	-21	3.039541	0.8129101
239	-4	0.1362085	0.9847972
239	-12	3.237373	0.9584743
239	-6	1.469229	0.9811355
240	-1	0.3514888	0.9882197
240	-2	1.047926	0.9689304
240	-4	1.096238	0.9845967
241	-2	0.2521395	0.9882888
241	-4	7.812827	0.9697833
241	-4	0.613308	0.9849272
242	-1	0.2586202	0.9881086
242	-2	0.7015616	0.9703078
242	-4	0.7839947	0.9845655
243	1	0.1060936	0.975428
243	-1	3.000751	0.9606636
243	-4	1.574948	0.9811538
244	-2	0.2876464	0.9884423
244	-4	7.829681	0.9706603
244	-4	0.6580555	0.9848382
245	-1	1.624592	0.95497
245	-2	9.525312	0.9109038
245	-1	1.540696	0.956319
246	1	2.408389	0.9505845
246	0	2.493663	0.7761137
246	3	1.116115	0.8152504
247	-1	0.09653279	0.9882594
247	-7	3.247609	0.9680964
247	-4	0.6694791	0.9851452
248	1	0.1391895	0.9782959
248	-1	2.978238	0.9634274
248	-4	1.538683	0.9814919
249	-2	0.1640203	0.9883956
249	-7	4.583515	0.9673199
249	-5	1.565846	0.9851001
250	-1	0.2654862	0.9879709
250	-2	1.503909	0.9689304
250	-4	1.096238	0.9845967
251	-4	0.130791	0.9867574
251	-12	3.543486	0.9607486
251	-6	1.099394	0.9829414
252	1	0.1714308	0.9756874
252	-2	6.01214	0.9542465
252	-4	1.56286	0.9811538
253	-1	1.6371	0.9599607
253	-2	9.937284	0.9253528
253	-1	1.568553	0.956319
254	-2	0.308348	0.9886831
254	-4	7.823318	0.9706603
254	-4	0.6446766	0.9850377
255	0	0.2527238	0.9717433
255	-2	6.456049	0.9420484
255	-4	1.622974	0.9804829
256	0	2.252872	0.9369753
256	-2	0.3175354	0.7601606
256	-1	1.169234	0.9238145
257	1	0.3373789	0.9810212
257	-2	5.250503	0.966469
257	-4	1.442446	0.9822627
258	1	0.3596047	0.9863887
258	0	3.523146	0.9678071
258	-4	1.072462	0.983914
259	-1	1.114422	0.9735882
259	-2	7.606777	0.9340244
259	-4	1.830247	0.9750452
260	-4	0.07291516	0.9869537
260	-12	3.49365	0.9612339
260	-6	1.266523	0.983579
261	-1	1.172908	0.9729325
261	-2	7.843981	0.9340244
261	-3	1.028381	0.9742754
262	-1	2.029609	0.9305374
262	-2	10.0092	0.9108251
262	-1	1.411176	0.9484202
263	-1	0.1841661	0.9886421
263	-3	0.3464971	0.9699987
263	-4	0.6600249	0.9851351
264	-1	0.1546595	0.9887422
264	-5	6.034037	0.9696298
264	-4	0.6881441	0.9852611
265	0	0.5485368	0.9744244
265	-2	6.676504	0.9419059
265	-4	1.598961	0.9808033
266	-2	0.3321844	0.988861
266	-7	1.828821	0.9709218
266	-5	1.339324	0.9856521
267	1	2.803784	0.9505845
267	0	1.225781	0.7930673
267	3	1.137689	0.8152504
268	0	3.035013	0.9421712
268	-1	5.095279	0.786745
268	4	0.832866	0.8412006
269	1	2.916591	0.9505845
269	0	1.232099	0.7950201
269	3	1.094833	0.8152504
270	0	3.070714	0.9421712
270	-1	5.095279	0.786745
270	4	0.832866	0.8412006
271	-4	0.3061799	0.987731
271	-11	5.494245	0.9662079
271	-6	0.9336002	0.9850607
272	0	0.2142457	0.9874492
272	-1	1.513599	0.9699238
272	-4	1.062905	0.9847357
273	-1	0.7866758	0.9751014
273	-2	6.971444	0.9487314
273	-4	1.598961	0.9808033
274	-1	1.005996	0.97647
274	-1	4.129884	0.9377494
274	-4	1.828742	0.9786057
275	1	2.930579	0.9505845
275	0	1.227868	0.7950201
275	3	1.116115	0.8152504
276	-4	0.249071	0.9881136
276	-10	1.883713	0.9702394
276	-6	0.4481205	0.9857879
277	-2	0.3590253	0.9888542
277	-7	1.696278	0.9706563
277	-5	1.29641	0.9858074
278	-1	1.769441	0.9794372
278	-2	9.511441	0.9559515
278	-2	1.003934	0.9640732
279	1	0.3407002	0.9868771
279	-1	1.509066	0.9699238
279	-3	0.1101556	0.9841276
280	-1	0.003009372	0.9890296
280	-4	7.846592	0.9696298
280	-4	0.6771972	0.9852611
281	-1	0.008861649	0.988967
281	-4	7.848684	0.9696298
281	-4	0.6881441	0.9852611
282	-1	0.6490351	0.9763674
282	-2	6.721788	0.9613773
282	-4	1.490639	0.9817031
283	0	2.974133	0.9403487
283	-2	0.1710656	0.779241
283	0	0.9370477	0.8914299
284	0	2.966145	0.9404225
284	-2	0.1033631	0.7838207
284	0	0.7547414	0.878903
285	-1	0.04844223	0.9888855
285	-4	7.846592	0.9696298
285	-4	0.6771972	0.9852611
286	0	0.1250689	0.9868902
286	-1	1.545423	0.9680004
286	-4	1.051016	0.9847357
287	0	0.1093027	0.9838669
287	-1	1.874321	0.9604727
287	-4	1.088167	0.983914
288	1	0.3266451	0.9870339
288	-1	1.527229	0.9696128
288	-4	0.7839947	0.9845655
289	-1	2.333231	0.9364346
289	-2	11.49739	0.9108251
289	-1	1.453568	0.9511147
290	-1	1.688601	0.9764757
290	-2	8.986194	0.9564187
290	-3	1.238947	0.9696381
291	-2	0.2604883	0.988968
291	-8	0.1093642	0.9717894
291	-5	1.187742	0.9861423
292	-1	1.376438	0.9746416
292	-2	8.108132	0.9317181
292	-4	1.754376	0.9756897
293	0	0.224794	0.9878481
293	-2	0.007052101	0.9696878
293	-4	0.6287372	0.9849272
294	0	2.924204	0.9390265
294	-2	0.1355221	0.7779714
294	-1	0.9179685	0.8995931
295	-1	2.229584	0.95497
295	-2	12.65535	0.9253528
295	-1	1.554813	0.956319
296	0	0.3766049	0.9842899
296	-1	1.901911	0.9605898
296	-4	1.072462	0.983914
297	-2	0.3046952	0.9887937
297	-8	0.1834862	0.9728842
297	-5	1.150952	0.9862019
298	-1	1.075843	0.9777288
298	-1	4.288623	0.9487314
298	-4	1.598961	0.9808033
299	-1	1.168018	0.9768559
299	-1	4.403697	0.9469377
299	-4	1.646987	0.9801879


==> graphs/vdays.txt <==
days	dayerr	minerr	sigma	corr
75	-20	180.8682	114.7275	0.7508771
76	64	2.287372	5.593704	0.3533231
76	56	0.4784126	3.739869	0.008355082
76	-20	45.66242	24.47893	0.6063377
77	-4	51.02627	26.16187	-0.4021186
77	57	13.49772	9.795795	0.6508954
77	37	664.4103	540.5726	0.5262358
78	65	3.146287	5.336029	0.4108933
78	56	0.4761218	3.836416	0.008355082
78	-21	91.04943	59.81254	0.6166439
79	-4	50.12194	26.6839	-0.4021186
79	62	11.8666	15.64627	0.6704991
79	39	676.7377	551.3609	0.5236629
80	61	11.27973	12.5774	0.5433067
80	4	184.3838	190.0125	-0.3749306
81	-6	14.30249	11.88258	0.9338893
81	27	8.166123	10.99522	0.648913
82	-4	27.62467	17.42956	-0.2856659
82	72	33.63327	48.8801	0.6163051
83	27	5.387894	3.033611	0.8632403
83	1	5.061326	2.749365	0.9609121
84	46	1.540949	12.83893	0.8854777
84	39	0.1706865	14.13347	0.02865397
85	17	6.123417	2.045391	0.8699186
85	3	3.866951	2.387456	0.9621866
85	5	6.690417	6.724388	0.9073915
86	-21	9.170058	21.35557	0.4044833
86	-7	1.931856	1.166601	0.8603153
86	45	2.402786	12.98547	0.3218917
87	55	4.553913	14.14174	0.7931406
87	43	1.595639	0.2710029	-0.07263147
88	-4	5.737142	1.856731	0.6528051
88	-10	1.747857	5.443205	0.8882572
88	-26	69.95093	48.23383	0.781567
89	-9	1.89254	0.8224533	0.8556877
89	60	1.66876	25.8996	-0.2838381
90	100	32.28011	30.05692	-0.06612831
90	-2	2.731457	2.62525	0.9521124
90	27	3.575778	7.196953	0.7333703
91	13	4.07346	3.00343	0.8737969
91	4	4.248298	2.496198	0.9634
91	3	5.972685	0.7682365	0.9181596
92	17	0.3827479	6.360647	0.9639866
92	-16	21.41548	16.31275	0.5660544
93	-4	4.85521	8.783641	0.1256906
93	0	20.92514	13.03752	0.7841489
93	45	2.402786	12.98547	0.3218917
94	3	3.244452	1.120926	0.9372738
94	0	1.512036	0.376389	0.948983
94	-7	0.3980056	4.493917	0.896558
95	-13	6.469234	4.239574	0.9685286
95	6	5.352424	0.1380669	0.8156004
96	-31	92.2998	35.51292	0.632349
96	-26	45.10754	28.9376	0.8146424
96	7	14.03359	9.198113	0.4814539
97	-4	16.63921	14.69585	-0.02334971
97	45	1.284708	16.87467	0.7358699
97	102	87.33968	56.11507	0.3764701
98	-22	10.5124	5.394584	0.8005766
98	-10	1.173461	1.172833	0.9680008
98	0	0.4210593	3.410996	0.8523538
99	13	4.014531	3.037453	0.8737969
99	-2	2.223894	0.1133533	0.9638664
99	1	4.278585	1.29646	0.9159982
100	99	91.93841	56.66741	0.1957488
100	-8	4.328073	0.2357925	0.9237226
100	58	13.65883	6.798144	-0.3213504
101	-31	92.2998	35.51292	0.632349
101	-14	6.777208	10.47526	0.8164065
101	-3	19.01764	20.4296	0.5356209
102	-27	50.08909	49.50032	0.5425266
102	-11	5.115503	5.860479	0.8228051
102	7	14.03359	9.198113	0.4814539
103	2	1.419472	1.488792	0.9702483
103	26	5.428868	2.211526	0.7363326
104	52	4.115269	8.901632	0.6907073
104	30	2.133346	5.677556	0.8741226
104	27	1.143807	3.307633	-0.1311266
105	-35	304.6416	182.7539	0.7059903
105	25	6.345304	9.067669	0.9582387
105	-10	49.02892	35.0177	0.607406
106	63	0.5774736	9.557961	0.6766486
106	53	1.5031	7.006171	0.5322892
106	4	1.016521	0.3199465	-0.2254961
108	-25	17.3297	8.637032	0.527535
108	-12	9.97106	13.51545	0.8318913
108	7	14.03359	9.198113	0.4814539
109	10	14.28662	7.807656	0.7944606
109	15	1.546725	3.289854	0.968741
109	-31	13.68695	24.98847	0.7493188
110	31	675.3344	586.9075	0.6711677
110	7	6.470214	2.879882	0.9717942
110	20	13.09176	7.620482	0.8069903
111	18	2.029347	7.978358	0.955362
111	37	3.48665	11.04207	0.5071748
112	13	0.5719356	4.939763	0.9655966
112	-19	11.13992	17.55292	0.6611489
113	-1	4.735145	4.601754	0.9031501
113	0	2.193951	0.619004	0.9639599
113	4	0.4442858	0.635524	0.9263527
114	12	0.7612993	4.47684	0.9654222
114	30	0.7794045	16.87398	0.6121181
115	7	3.120725	0.3901182	0.8922487
115	-2	2.2548	0.8354186	0.9712844
115	7	1.611203	0.271097	0.9098156
116	-9	2.746056	1.90838	0.978372
116	13	1.688575	3.10191	0.8801627
117	-7	5.241184	3.648185	0.9094627
117	-7	0.38191	0.5891685	0.9644179
117	-12	3.55077	2.717219	0.9104202
118	-25	17.3297	8.637033	0.527535
118	-13	6.827067	6.739534	0.8246429
118	-3	19.01764	20.4296	0.5356209
119	17	2.119921	6.681077	0.9560145
119	37	4.376749	12.38558	0.5225619
120	50	4.867217	16.61055	0.6849155
120	51	5.017152	15.88959	0.3100475
121	-10	6.466154	4.296235	0.8152306
121	6	14.55652	8.920961	0.3621927
122	29	561.8734	643.8486	0.7230507
122	7	5.800899	1.648441	0.97491
122	6	7.212761	12.31877	0.736515
123	5	2.420573	0.9665747	0.8873293
123	-1	0.1969506	1.555584	0.9759527
123	13	1.127955	2.536588	0.8893238
124	-25	17.3297	8.637032	0.527535
124	-13	6.827067	6.739534	0.8246429
124	9	1.499681	5.436155	0.498615
125	3	2.043654	0.2539539	0.8965715
125	-4	0.5257926	0.04515336	0.9747912
125	6	4.715768	3.853777	0.9050043
126	-27	50.08909	49.50032	0.5425266
126	13	0.7681594	5.714695	0.9655966
126	-19	11.13992	17.55292	0.6611489
127	19	2.603238	9.391274	0.9520968
127	47	0.9508209	15.28918	0.5535825
128	2	3.520768	1.254048	0.8976594
128	1	3.186312	1.352318	0.9697104
128	-12	1.470734	2.681701	0.9248201
129	30	661.3203	626.782	0.6637372
129	-5	1.592825	2.628047	0.96591
129	1	0.9117922	5.05739	0.7970593
130	3	2.050903	0.2581389	0.8964574
130	3	1.589331	0.06218968	0.9718475
130	5	1.473849	1.673639	0.9077713
131	30	661.3203	626.782	0.6637372
131	-6	5.436619	6.703817	0.9649006
131	1	0.9117922	5.05739	0.7970593
132	30	631.6473	643.9138	0.6637372
132	-4	1.999548	2.305285	0.9684914
132	1	11.98479	8.488001	0.817123
133	-11	1.188213	7.778237	0.900376
133	-13	5.171936	4.377548	0.8769284
133	-38	1.356061	1.016021	0.8763897
134	-7	5.295855	3.927212	0.9143798
134	-6	1.367873	0.8731357	0.9686777
134	-4	4.549503	5.497146	0.9335238
135	-3	0.1776247	0.2364531	0.9815179
135	6	5.947366	1.345655	0.8505344
136	30	582.3712	672.3633	0.7281971
136	-1	4.058916	3.807489	0.9737837
136	-15	5.839619	9.620733	0.7609065
137	26	166.2128	241.1318	0.7502396
137	5	3.069481	0.6453975	0.975274
137	-9	12.8742	1.331344	0.7566233
138	8	0.506529	4.728556	0.8680971
138	-7	1.144932	1.391016	0.9817911
138	12	6.834161	2.739439	0.9103848
139	23	2.459423	10.8125	0.9395533
139	47	0.3234482	17.16811	0.5848894
140	-4	0.7380522	0.09491384	0.9111764
140	-3	1.085809	0.005356886	0.9731466
140	-4	0.7598972	0.5720644	0.9167688
141	22	2.374177	8.64854	0.9437647
141	47	0.1001752	17.29701	0.5848894
142	-9	1.336804	0.9530442	0.9121865
142	-8	0.1558558	1.651732	0.9641982
142	-10	0.1602152	0.6229193	0.9365554
143	-24	76.75013	889.7247	0.6415038
143	12	5.389175	0.9235368	0.96817
143	-25	3.534437	5.101229	0.7614155
144	-9	0.05804319	3.421364	0.8557353
144	-15	5.284206	3.364608	0.8312625
144	-39	24.75396	17.60392	0.8476946
145	-19	15.80139	52.11654	0.6614059
145	12	4.598308	0.2515119	0.9712443
145	9	5.60623	3.127041	0.748767
146	-12	3.619288	5.41491	0.947355
146	-13	3.857721	2.520782	0.9182914
146	-39	11.87786	3.988092	0.9022083
147	-11	2.339166	3.122071	0.9086446
147	-12	0.7517951	1.784831	0.9547664
147	-30	1.289708	0.4829842	0.9319962
148	25	2.984777	10.16822	0.9230317
148	47	0.1001752	17.29701	0.5848894
149	99	0.04206799	19.53889	-0.1992784
149	-10	4.422324	1.964715	0.9295136
149	7	2.488943	5.521303	0.6944022
150	-11	1.751646	6.394551	0.9388842
150	-13	3.519525	1.9186	0.9153239
150	-40	10.14029	3.301842	0.9026334
151	-12	0.7046244	5.34358	0.8533866
151	-15	5.348369	3.804911	0.8440995
151	-37	11.51057	7.175998	0.8649948
152	-7	5.22384	3.401087	0.9154426
152	-3	0.6338412	0.9640376	0.9761472
152	-2	0.4527302	1.658686	0.918861
153	8	1.963951	7.356192	0.8589477
153	-6	1.755093	1.753041	0.9846222
153	0	4.152013	0.7811089	0.9105274
154	-10	2.810287	6.805106	0.9298264
154	-13	2.282631	1.278325	0.9314287
154	-38	1.631964	0.8298565	0.9168819
155	38	0.7623154	3.784595	0.503345
155	-16	3.433437	4.04931	0.8167934
155	-40	17.20819	15.11974	0.8213786
156	-25	17.3297	8.637032	0.527535
156	14	2.945936	4.314222	0.9647388
156	29	8.308456	16.76758	0.6101636
157	-8	3.368527	1.519259	0.9142089
157	-4	0.2481931	1.703467	0.9751742
157	-5	1.124084	0.8474827	0.9222649
158	-19	14.79352	45.00174	0.6584799
158	13	1.953635	2.283093	0.9703439
158	-10	20.9516	23.90283	0.7509513
159	102	464.8036	1093.514	0.2355271
159	34	5.70803	9.214753	0.7139116
159	55	1.15071	13.5128	0.3903686
160	-14	2.585461	7.186091	0.8562685
160	-16	4.032372	4.206473	0.839578
160	-26	9.02129	7.092446	0.8484233
161	26	166.2128	241.1318	0.7502396
161	-6	5.289197	6.628932	0.9690853
161	-23	7.622551	4.649728	0.7855254
162	-15	19.00839	29.96465	0.4941356
162	24	7.093313	8.364201	0.9593736
162	29	8.308456	16.76758	0.6101636
163	-14	3.238882	7.273375	0.8860485
163	-15	4.250932	2.741769	0.8749198
163	-25	13.86525	9.816801	0.8814483
164	24	34.91899	44.11363	0.7329865
164	-6	5.646342	6.753174	0.9693375
164	-20	8.221781	9.270831	0.7905058
165	-11	3.41424	2.167561	0.9068889
165	41	4.464447	7.475228	0.02202182
166	-13	17.34463	13.78378	0.8864375
166	-3	0.4574728	0.5157086	0.9853119
166	-1	1.602202	1.773076	0.9113974
167	-8	3.316607	1.549235	0.9142089
167	-3	0.06394644	2.328264	0.9778327
167	-5	0.6418291	0.2093609	0.9274812
168	14	245.711	1158.172	0.8606579
168	9	0.8974118	3.911839	0.9792461
168	30	1.406419	9.001188	0.7449033
169	-10	2.185026	5.83762	0.9014718
169	-15	2.647711	0.8812724	0.9180163
169	-25	14.11435	9.304101	0.9152467
170	-19	4.629957	39.7344	0.5960838
170	12	6.864813	2.31799	0.9665251
170	6	30.4161	32.93764	0.7421892
171	-8	2.054578	7.799107	0.8924608
171	-14	1.730534	0.03250031	0.9379269
171	-36	2.603623	3.623677	0.921353
172	0	2.990769	1.349859	0.9035068
172	-2	0.5484638	1.246107	0.9840356
172	9	4.80791	5.627356	0.9303675
173	-19	15.86077	45.6173	0.6584799
173	12	4.503457	0.3062923	0.9712443
173	13	9.148145	19.30024	0.7544569
174	-20	4.478121	26.15597	0.6301441
174	12	5.776061	1.146904	0.96817
174	6	2.410197	9.412773	0.7551739
175	-8	3.316607	1.549235	0.9142089
175	-2	0.539838	0.3959473	0.9811558
175	0	4.170205	3.383268	0.9373839
176	107	573.457	1206.978	0.3300392
176	29	4.986757	7.203371	0.7517032
176	56	0.7132313	17.22292	0.4374597
177	14	1.576744	3.699861	0.5987869
177	2	4.797209	3.300688	0.975255
177	-16	0.9428965	10.83526	0.7887981
178	66	2.535781	5.769411	0.3410398
178	-4	6.425356	6.687654	0.9716933
178	-16	0.9428965	10.83526	0.7887981
179	-8	2.39275	7.058649	0.8964848
179	-13	1.283746	0.8398107	0.9462137
179	-30	1.251432	1.967934	0.9448339
180	13	44.94297	32.6707	0.8694372
180	10	0.9667431	4.218034	0.9757941
180	29	2.322843	9.92182	0.7627954
181	-10	3.731009	5.826845	0.9117422
181	-1	0.3964865	0.7097225	0.9846367
181	1	1.652464	3.468553	0.9291604
182	14	1.576744	3.699861	0.5987869
182	1	4.086424	2.689427	0.9750945
182	-16	0.9428965	10.83526	0.7887981
183	-10	1.919214	0.7318617	0.9242181
183	-2	0.1096585	1.233309	0.9867877
183	2	1.014696	3.298482	0.925111
184	-7	5.22384	3.401087	0.9154426
184	-4	0.2931691	1.235403	0.9855385
184	3	2.758695	0.75388	0.9350059
185	9	3.43826	3.22987	0.5956352
185	8	3.767662	0.7557076	0.9739568
185	18	5.468954	14.37588	0.7660145
186	-12	2.64129	2.59096	0.9126183
186	-4	0.1551612	0.4759634	0.9800013
186	-16	4.212471	7.001592	0.9395352
187	-5	1.34329	0.6219867	0.9123116
187	-3	0.1079875	0.7620488	0.98596
187	0	2.957323	0.6109353	0.9372268
188	-10	1.845195	4.695724	0.9140139
188	-2	0.1845997	1.577253	0.9856733
188	2	0.3151616	2.892552	0.9329998
189	-11	1.219283	5.936238	0.8866017
189	-15	2.274776	0.7013782	0.9368652
189	-25	4.609353	0.3766156	0.9370633
190	-7	5.102856	3.470937	0.9154426
190	-2	0.6641055	0.3521214	0.9852417
190	0	3.908404	1.285091	0.9377813
191	-12	3.200056	2.905168	0.8963046
191	45	3.531772	9.981591	0.1997362
192	14	1.576744	3.699861	0.5987869
192	-5	4.797528	5.200024	0.9704098
192	-12	6.717068	14.61077	0.7900097
193	66	7.528517	1.601383	0.3741905
193	-9	0.2380003	1.898532	0.9624932
193	-33	7.565481	12.28621	0.823499
194	14	1.576744	3.699861	0.5987869
194	3	5.818091	2.540539	0.9755021
194	6	13.46951	14.93677	0.8005432
195	-6	2.311131	3.562964	0.9385706
195	0	0.4395607	0.1996459	0.9871473
195	1	3.833844	4.932034	0.9703127
196	0	5.613124	6.208708	0.922017
196	3	0.9411852	2.711722	0.9859289
196	4	2.852879	0.6743158	0.9665852
197	-8	3.35122	1.529251	0.9142089
197	-2	0.7914135	0.04996414	0.9858065
197	0	4.275395	3.050899	0.9383863
198	4	4.662029	4.212801	0.9064531
198	6	0.2651518	2.451777	0.9836864
198	14	3.270246	4.313804	0.8582232
199	89	174.6746	3267.413	0.262567
199	19	4.261055	6.615259	0.8332199
199	44	5.967064	8.37575	0.3214838
200	13	57.52954	39.93756	0.8694372
200	15	2.200203	6.440669	0.9576408
200	32	7.097047	14.48146	0.7280217
201	86	239.2066	147.9229	0.5295389
201	23	3.18934	7.110897	0.8651827
201	42	1.41883	14.17279	0.5036258
202	-10	4.767623	7.712668	0.9040859
202	-6	0.8345599	0.5479115	0.9794636
202	-14	0.4438582	19.9747	0.9599964
203	-8	3.35122	1.529251	0.9142089
203	-2	0.3852523	0.5279583	0.986481
203	0	2.988446	1.577747	0.9414407
204	-8	3.316607	1.549235	0.9142089
204	-2	0.712154	0.1453716	0.9864089
204	-1	0.6078314	0.9162923	0.9430158
205	10	3.223794	0.8825806	0.8820961
205	12	1.055132	4.813178	0.9695929
205	29	0.1479997	7.364591	0.7546846
206	42	21.2756	17.31144	0.4062851
206	-11	1.261671	0.1388885	0.9501842
206	-17	1.795203	1.212232	0.753013
207	-12	1.410274	0.2000828	0.9386327
207	-13	8.461447	5.69972	0.7275513
208	18	510.3419	1544.553	0.843033
208	20	2.501574	6.406146	0.9038056
208	42	1.541029	14.52174	0.5036258
209	-10	5.08146	1.898147	0.9442533
209	-2	0.07398739	0.6814017	0.9875028
209	2	0.8866715	0.8102307	0.9656739
210	-10	4.97945	1.989585	0.9381703
210	-1	0.4071787	0.01609158	0.9872978
210	-3	0.3479831	4.862969	0.9366803
211	14	2.034963	2.235376	0.8652164
211	17	2.989025	6.834643	0.9370292
211	39	3.870442	13.745	0.6386529
212	49	28.30309	13.78963	0.4652623
212	-11	1.27948	0.03414734	0.9505603
212	-16	2.711707	2.573696	0.7727933
213	10	2.824737	1.102471	0.8820961
213	14	1.472643	5.078744	0.961132
213	30	2.165305	12.75204	0.7382969
214	29	166.2827	1658.479	0.6901895
214	-12	1.790247	2.416666	0.9208061
214	-16	4.601082	9.757156	0.8994333
215	-1	0.5588953	1.819894	0.9395271
215	2	0.307315	0.7566751	0.9865828
215	3	1.799619	1.439654	0.9699586
216	-11	6.430811	5.416663	0.9241912
216	-2	0.2873501	0.5985634	0.9871043
216	-5	0.2047487	1.139533	0.945151
217	13	63.50234	43.38596	0.8694372
217	16	3.18059	7.336936	0.9419313
217	36	2.503656	11.01869	0.6273332
218	25	441.4858	1628.936	0.8155056
218	16	3.570462	6.738143	0.9127856
218	13	3.749989	3.519131	0.8597732
219	4	4.580945	4.259615	0.9064531
219	9	1.212853	3.643059	0.9791309
219	17	2.555211	8.679424	0.8519708
220	25	415.2163	1644.103	0.8155056
220	15	2.62767	5.204855	0.9161558
220	13	3.805582	3.551227	0.8597732
221	1	5.004892	6.036321	0.9194037
221	8	1.016888	3.204193	0.9812652
221	4	3.008714	0.7573338	0.9662311
222	-4	0.8276011	0.1521333	0.9487289
222	0	0.5304423	0.4687612	0.9878919
222	2	0.966944	0.856576	0.9694476
223	4	6.438219	5.145288	0.9064531
223	11	1.056914	4.550238	0.9736992
223	22	0.568599	4.866311	0.8172456
224	-2	0.6960837	1.94319	0.9377248
224	4	0.07183699	1.368162	0.9867292
224	3	1.556007	1.499699	0.9699586
225	-4	0.8252032	0.1535177	0.9487289
225	-1	0.4288931	0.394052	0.9882349
225	2	0.9468759	0.8681623	0.9694476
226	30	87.95127	58.88438	0.5693558
226	-11	1.281712	0.03607695	0.9505603
226	-16	2.669974	2.597786	0.7710202
227	-4	0.8252032	0.1535177	0.9487289
227	0	0.4430471	0.5906173	0.9881201
227	2	0.9670348	0.8798011	0.9694476
228	-10	4.434945	4.943677	0.9079248
228	-1	0.2281739	0.7269616	0.986997
228	-8	7.50922	17.24399	0.9614937
229	12	0.4858446	7.605355	0.58986
229	-2	7.102068	5.80288	0.9741074
229	6	13.46951	14.93677	0.8005432
230	5	1.809049	2.703346	0.9032305
230	12	1.139765	4.008798	0.9681671
230	11	4.759013	6.655349	0.9375803
231	-12	1.494478	0.8873903	0.9369753
231	-11	7.180582	1.644216	0.7423962
232	14	1.576744	3.699861	0.5987869
232	-8	1.919228	3.804312	0.9650823
232	-24	7.604882	5.184475	0.8256043
233	-9	0.1128406	0.5272262	0.9427427
233	-1	0.04499517	1.166024	0.9879156
233	-2	1.229123	5.68355	0.9646711
234	-9	0.4358371	0.8171678	0.8949888
234	-4	0.03704635	1.038964	0.9859542
234	-15	6.080456	2.397231	0.9617955
235	-4	0.742931	0.06103776	0.9499325
235	0	0.4819182	0.5556052	0.988259
235	3	2.043388	1.580395	0.9696551
236	21	407.7432	1504.771	0.7391677
236	-10	2.062795	2.477671	0.9491845
236	-15	3.882636	10.42501	0.9109038
237	-9	0.09706517	0.5363346	0.9462057
237	-1	0.07594652	1.179314	0.9881716
237	-1	6.682185	20.12434	0.9670358
238	-4	1.358841	1.99604	0.9500381
238	0	0.4849447	0.5646578	0.9883156
238	0	0.8860289	13.67213	0.9706603
239	-8	5.382441	5.502894	0.9303851
239	-2	0.3764677	0.5953826	0.9876042
239	-9	8.40302	38.08742	0.9620457
240	23	654.5873	1456.079	0.795368
240	8	2.597006	3.809699	0.957593
240	3	1.854837	3.277243	0.9447051
241	23	551.5681	1498.386	0.7556649
241	-1	1.355128	1.565799	0.9794372
241	-6	10.66112	7.375003	0.9559515
242	-4	0.04820729	0.3323945	0.9504836
242	0	0.4736956	0.5345653	0.988368
242	0	0.7931603	13.84075	0.9706603
243	12	0.4858446	7.605355	0.58986
243	-8	1.935942	3.744411	0.9650522
243	-24	7.687172	5.231951	0.8298886
244	20	297.4072	1555.553	0.7501133
244	-11	1.152512	2.096159	0.9427509
244	-15	4.571527	10.64425	0.9109038
245	12	7.297204	3.625363	0.8980749
245	10	1.471637	3.485162	0.9714448
245	10	0.546174	0.4428621	0.9361742
246	-1	6.101432	6.003509	0.9335704
246	8	1.422621	3.290012	0.9819759
246	4	3.008796	0.8333985	0.969515
247	-20	290.4707	1694.162	0.8869632
247	-12	1.065034	1.08829	0.9418093
247	-14	2.391627	11.31228	0.763963
248	-3	2.997229	1.891318	0.9511577
248	0	0.4716375	0.4258842	0.9886003
248	0	1.877973	14.24483	0.9706603
249	-2	1.420023	2.342351	0.9377248
249	7	0.604219	2.371551	0.9833332
249	4	2.996834	0.8403048	0.969515
250	12	0.4858446	7.605355	0.58986
250	-10	2.490761	0.06508332	0.9579777
250	-33	3.790116	17.64434	0.8342419
251	59	29.46945	23.91149	0.4159572
251	-11	0.2823295	1.624238	0.9537919
251	-23	4.937128	0.539087	0.8111207
252	22	543.9523	1536.628	0.7807953
252	3	2.493023	3.01466	0.9764757
252	0	7.741904	0.9745942	0.9564187
253	16	9.767009	4.580844	0.8871273
253	9	1.814774	3.918113	0.9660527
253	11	5.708301	7.319299	0.9196423
254	-3	1.69054	0.02843479	0.9469637
254	4	0.3097051	0.87121	0.9863686
254	4	2.816993	0.8680245	0.9675618
255	-13	1.980415	2.692373	0.9304792
255	-15	5.813674	10.64468	0.9108251
256	48	29.74796	30.71357	0.4962477
256	-10	2.169442	0.4407331	0.957505
256	-27	7.398242	5.111982	0.8179798
257	-3	3.011092	1.961454	0.9511577
257	0	0.3149856	0.2062021	0.988713
257	1	2.16695	6.502779	0.9699987
258	16	3.61132	4.544939	0.5648379
258	-11	1.29122	0.04156688	0.9505603
258	-18	0.1957451	5.185979	0.7830458
259	-2	4.307411	4.949861	0.9494452
259	0	0.5248567	0.2296825	0.9887442
259	-2	0.2648032	4.042351	0.970567
260	21	399.5083	1606.719	0.7676598
260	1	1.300374	2.000196	0.9790424
260	-6	11.24084	8.017516	0.9559515
261	-2	4.307411	4.949861	0.9494452
261	0	0.4549052	0.3301768	0.9888114
261	-2	0.2368903	4.090274	0.970567
262	-4	1.462585	2.021776	0.9500381
262	2	0.539106	1.447336	0.9880794
262	1	3.480224	6.502779	0.9699987
263	19	348.6083	1633.134	0.7844936
263	0	1.636347	2.092772	0.9796134
263	-6	11.34574	8.018013	0.9559515
264	59	29.46945	23.91149	0.4159572
264	-11	0.9798702	0.5745922	0.9505845
264	-18	2.170541	6.845118	0.7909927
265	-2	4.54174	5.00874	0.9494452
265	0	0.4946688	0.3866815	0.9887947
265	-1	8.299895	22.41163	0.9696298
266	-4	0.3839085	0.7636266	0.9509106
266	1	0.4543949	0.6898659	0.988681
266	1	3.262337	6.628575	0.9699987
267	-3	1.0976	0.523702	0.9455723
267	5	0.007441817	1.519665	0.9856595
267	4	2.943369	0.9270815	0.9678071
268	-17	299.6159	1511.628	0.8535607
268	-12	1.707017	1.010269	0.9369753
268	-11	7.080462	1.702128	0.7594543
269	-2	3.447616	4.980629	0.9443576
269	-1	0.1271927	0.1480025	0.9887134
269	-8	1.258443	3.690142	0.9713905
270	-13	2.236828	2.819615	0.9304792
270	-15	5.813674	10.64468	0.9108251
271	-2	0.4034973	1.087169	0.9428946
271	6	0.01483636	3.018841	0.9840727
271	4	3.032476	0.9372766	0.9621839
272	-17	289.4901	1517.471	0.8497353
272	-12	1.700443	1.014063	0.9369753
272	-15	2.159578	5.633363	0.9109796
273	-11	1.493824	2.293492	0.9427509
273	-15	5.192366	11.00333	0.9109038
274	4	4.298225	4.9307	0.9362493
274	6	0.2271013	3.235445	0.9828449
274	5	2.111684	2.751163	0.9623191
275	17	343.4978	1652.249	0.8226628
275	3	2.776242	3.308914	0.976933
275	0	7.835357	1.036429	0.9564187
276	-16	172.4664	232.1422	0.8507326
276	-13	2.200293	2.840701	0.9304792
276	-15	8.532788	12.21639	0.9108251
277	4	4.393774	4.985864	0.9362493
277	6	0.2621496	3.231732	0.9817001
277	6	50.51001	46.86602	0.959388
278	17	625.3625	489.5701	0.8244184
278	-5	0.552046	0.2945175	0.9728903
278	-13	4.427771	6.676005	0.9248592
279	37	16.25213	14.48404	0.4848715
279	-12	0.4048103	1.931864	0.9427517
279	-17	16.5458	14.13769	0.7867442
280	14	3.18358	6.119149	0.5607324
280	-11	1.173584	0.1897943	0.9501842
280	-18	3.007798	7.750182	0.7889154
281	-17	299.6159	1511.628	0.8535607
281	-12	1.826698	1.079417	0.9369753
281	-13	9.637634	6.798284	0.7737882
282	-16	175.497	233.8913	0.8467448
282	-12	1.888703	2.08759	0.9364346
282	-15	8.144167	12.44066	0.9108251
283	15	584.8173	1608.962	0.8719608
283	5	1.105151	2.523584	0.9768559
283	7	2.468401	4.672001	0.9469377
284	-13	2.567094	3.010436	0.9304792
284	-15	9.309422	12.66507	0.9108251
285	-20	267.0564	1749.824	0.8677924
285	-12	1.598512	0.3786938	0.9390265
285	-14	1.87193	7.423802	0.7779714
286	12	5.403677	1.533716	0.9137602
286	5	0.9417651	2.303282	0.979296
286	5	1.504373	2.861516	0.9613773
287	-4	2.095245	2.421203	0.9500381
287	3	0.6428047	1.492672	0.9877362
287	2	0.2575285	0.152108	0.9696878
288	12	5.440907	1.5445	0.9137602
288	5	0.7811166	2.396917	0.978774
288	5	1.452587	2.891415	0.9613773
289	8	0.7864018	0.8333064	0.9281183
289	5	0.8867133	2.25147	0.9804382
289	5	1.643254	2.9012	0.9613773
290	-2	4.27523	5.162609	0.949384
290	1	0.1782013	0.2458551	0.989021
290	-3	0.1997003	1.336939	0.9703665
291	5	1.685644	2.97636	0.9729325
291	7	3.155679	4.539963	0.9340244
292	-1	6.668655	10.03895	0.9489055
292	1	0.1491956	0.2059699	0.9890401
292	-4	8.011714	1.923899	0.9708607
293	11	16.14627	10.10945	0.9165155
293	5	0.9058812	2.154732	0.9791403
293	5	1.41822	2.911257	0.9613773
294	-11	1.895154	2.525384	0.9427509
294	-15	8.688038	13.02366	0.9109038
295	5	1.163707	2.479846	0.9777288
295	7	2.554471	4.887028	0.9487314
296	5	1.243119	2.639371	0.9768559
296	7	2.63997	4.837672	0.9487314
297	-16	172.4664	232.1422	0.8507326
297	-13	2.731984	3.147873	0.9304792
297	-15	9.309422	12.66507	0.9108251
298	-3	3.6692	2.27928	0.9511577
298	3	0.6583447	1.151228	0.9879203
298	2	0.2666842	0.157394	0.9696878
299	17	609.8487	498.5364	0.8244184
299	-5	0.5945165	0.3190582	0.9728903
299	-13	6.37607	7.802033	0.9248592
300	-1	4.607614	8.580861	0.9459089
300	-1	0.02841208	0.09028173	0.9889807
300	-7	1.662453	0.603147	0.9725701
301	-1	4.277396	8.722382	0.9447216
301	-1	0.05643195	0.1479519	0.9883755
301	-8	0.2610207	0.7607355	0.9729661
302	10	27.75236	18.1363	0.9249392
302	4	0.9822866	2.097858	0.9823065
302	5	1.45446	3.030326	0.9613773
303	11	574.3592	1683.011	0.9040295
303	5	1.081561	2.504017	0.9783881
303	6	66.83904	50.89628	0.9571854
304	-1	4.172671	8.782844	0.9448001
304	-1	0.07529509	0.2732255	0.9883341
304	-8	0.269969	0.7659019	0.9729661
305	0	4.103486	6.049751	0.9361851
305	-2	0.2809306	0.03987713	0.9885294
305	-9	1.834938	1.622274	0.9730534
306	-3	3.589125	2.325512	0.9511577
306	2	0.2072905	0.003236007	0.9884763
306	1	1.393701	3.045282	0.969557
307	5	1.428764	2.728563	0.9768559
307	7	2.697486	4.804468	0.9469377
308	0	2.953694	0.9407306	0.9476725
308	3	1.229486	2.218363	0.987116
308	2	2.540553	3.12457	0.9673316
309	7	3.316321	0.261679	0.9356521
309	3	1.705599	2.579458	0.9841717
309	5	2.832562	1.159799	0.9598221
310	0	4.828103	5.841039	0.9461576
310	1	0.1948758	0.152098	0.9887783
310	-5	2.293697	0.4913652	0.9712723
311	9	15.77681	10.3708	0.9274408
311	4	1.06511	2.159669	0.9825512
311	5	1.43772	3.060408	0.9613773
312	0	4.501816	5.760898	0.9458216
312	1	0.06441842	0.3561691	0.988451
312	-6	0.8322412	0.6245264	0.9716769
313	13	586.7786	1624.145	0.887015
313	5	1.396362	2.59771	0.9777288
313	7	2.582841	4.870651	0.9487314
314	0	4.607555	5.699849	0.9462037
314	1	0.16695	0.2230744	0.9886413
314	-5	2.302013	0.4961666	0.9713584
315	5	1.881696	3.130684	0.9729325
315	7	4.101934	5.152876	0.9340244
316	1	3.797029	6.168007	0.9353028
316	-1	0.01934048	0.1710861	0.9885799
316	-9	1.703151	1.709305	0.9728759
317	-10	3.439666	3.273388	0.9491845
317	-15	8.533219	13.113	0.9109038
318	6	602.2657	451.9451	0.9271632
318	4	1.161118	2.187316	0.9823065
318	5	1.263893	3.120384	0.9613773
319	8	678.6227	1635.652	0.9281812
319	4	1.137006	2.201235	0.9825512
319	5	1.298967	3.140633	0.9613773
320	1	10.11757	8.839499	0.948083
320	2	0.1956927	1.157892	0.9878395
320	2	2.452485	3.25644	0.9673316
321	0	5.954287	6.517344	0.9462037
321	1	0.1288098	0.1618974	0.9884449
321	-5	3.104434	0.4814075	0.971226
322	1	10.16612	8.867524	0.9481709
322	2	0.195523	1.165242	0.9878643
322	2	2.470146	3.266637	0.9673316
323	5	1.675645	2.804728	0.97647
323	7	3.729973	5.335217	0.9449206
324	5	6.219927	4.05687	0.9412249
324	3	1.699053	2.665119	0.9850278
324	5	2.82679	1.208366	0.9598221
325	6	25.04484	18.58386	0.9386338
325	3	1.798485	2.673325	0.9847884
325	5	2.820322	1.204632	0.9598221
326	1	3.774423	6.181059	0.9353028
326	0	0.4203643	0.4651728	0.9878525
326	-9	1.61811	1.769347	0.9726391
327	7	686.0782	1660.352	0.9327645
327	4	1.07454	2.182265	0.982398
327	5	1.403013	3.200697	0.9613773
328	5	2.018529	3.092929	0.9756128
328	8	8.780774	4.482339	0.9349069
329	5	6.371519	4.119168	0.9412249
329	3	1.798313	2.706228	0.984912
329	5	2.774567	1.238558	0.9598221
330	10	46.3437	1183.495	0.9116081
330	5	1.354604	2.695217	0.978774
330	6	66.248	51.23748	0.9571854
331	5	1.675645	2.804728	0.97647
331	7	3.959402	5.467771	0.9449206
332	4	2.909516	1.672423	0.9444413
332	2	0.3508732	1.992795	0.9868153
332	2	2.979941	3.378251	0.9675336
333	1	7.957467	8.293271	0.9472228
333	2	0.1180329	0.4697621	0.9882442
333	-3	0.1314116	1.556076	0.9701101
334	3	8.550313	7.404851	0.9463755
334	1	0.2450702	1.537356	0.9877634
334	2	2.734351	3.398782	0.9675336
335	17	136.3278	92.59171	0.861559
335	5	2.289023	3.218765	0.9743109
335	7	4.331007	5.351651	0.9340244
336	5	6.894024	4.605171	0.9422456
336	2	0.723791	2.039006	0.9861534
336	4	2.881008	0.5773805	0.9631469
337	3	8.435927	7.470891	0.9463755
337	1	0.2865248	0.4337682	0.9878192
337	2	2.681606	3.429235	0.9675336
338	17	136.8582	92.28558	0.8587831
338	5	2.33844	3.310081	0.9737781
338	7	4.331007	5.351651	0.9340244
339	2	9.246083	8.083285	0.946929
339	2	0.414246	1.277936	0.9875601
339	0	3.744025	17.98174	0.9685923
340	13	514.4756	1665.932	0.887015
340	5	1.847437	2.858359	0.9777288
340	7	3.872772	5.616115	0.9487314
341	4	7.097571	4.054611	0.944162
341	2	0.4443358	2.260006	0.9867393
341	2	3.136303	3.427778	0.9675336
342	3	1.940452	2.788393	0.984912
342	5	2.774567	1.238558	0.9598221
343	17	152.7076	103.272	0.8646197
343	5	2.355561	3.29572	0.9746416
343	8	8.898844	4.468605	0.9317181
344	2	8.096067	7.782599	0.9468462
344	1	0.06434496	0.204079	0.9884505
344	-3	0.187967	1.607332	0.9696612
345	17	152.7076	103.272	0.8646197
345	5	2.388935	3.314997	0.9746416
345	8	8.898844	4.468605	0.9317181
346	7	580.0093	1739.322	0.9282106
346	4	1.425552	2.368005	0.9825512
346	5	1.298967	3.140633	0.9613773
347	7	673.2406	614.2902	0.9387323
347	3	2.159563	2.760365	0.9844884
347	5	2.741962	1.219735	0.9598221
348	12	524.7297	1670.353	0.8935683
348	5	1.934456	2.925255	0.9777288
348	7	3.8444	5.632489	0.9487314
349	2	8.411769	7.919611	0.9470299
349	1	0.1039979	0.2082483	0.9881969
349	-3	0.2605245	1.630619	0.969947
350	4	4.334835	3.735221	0.94463
350	1	0.2703434	0.4533365	0.9879776
350	0	4.39225	18.56575	0.9687414
351	4	4.278025	3.745571	0.94463
351	1	0.2378483	0.5274058	0.9879725
351	0	4.114794	18.61819	0.9687414
352	5	10.92681	7.676103	0.9425319
352	2	0.6866676	2.293753	0.9866333
352	4	2.85993	0.5895486	0.9640287
353	5	10.69749	7.720537	0.9425319
353	2	0.6498879	2.329997	0.9865416
353	3	3.250988	2.618567	0.9663942
354	4	4.39013	3.767146	0.9446819
354	1	0.272531	0.4572307	0.9879776
354	0	4.568925	18.7755	0.9687414
355	9	489.7753	1648.813	0.9161599
355	5	1.772304	2.953015	0.978774
355	5	0.3613416	3.501926	0.9613773
356	4	8.118949	3.235844	0.9453405
356	1	0.4304599	1.608106	0.9876752
356	2	3.13616	3.590398	0.9675336
357	3	7.64816	7.052688	0.9458843
357	1	0.2814636	0.462388	0.9879776
357	0	4.568925	18.7755	0.9687414
358	3	7.274147	9.349351	0.9445488
358	1	0.1550704	0.04511033	0.9879141
358	-5	0.1971362	3.385181	0.970247
359	9	515.8365	1663.855	0.918785
359	5	1.717716	2.638832	0.9794888
359	5	0.4133689	3.531954	0.9613773
360	4	4.33072	3.022297	0.9451648
360	1	0.3280999	0.4290091	0.9879204
360	2	2.85515	3.590098	0.9675336
361	9	498.5017	1653.849	0.917504
361	5	1.829913	3.002972	0.978774
361	5	0.3787625	3.511981	0.9613773
362	2	0.9513422	2.097989	0.9864845
362	4	2.871963	0.5826021	0.9631469
363	3	8.500917	9.479879	0.9459714
363	1	0.2720751	0.4420634	0.9880319
363	-2	4.02921	7.885603	0.969465
364	5	12.60433	8.431739	0.9408782
364	3	2.211191	2.928359	0.9847884
364	5	2.545835	1.370747	0.9598221
365	12	235.0658	1848.206	0.8956657
365	5	2.094276	3.034423	0.9777288
365	7	5.530528	9.925751	0.9503014
366	4	6.587812	5.686243	0.944676
366	1	0.3058714	0.4738603	0.9879776
366	0	5.293215	19.08611	0.9687414
367	5	13.90604	10.39998	0.9428974
367	2	0.7646084	2.409614	0.9866437
367	3	3.238015	2.626057	0.9663942
368	4	6.722772	5.702251	0.944676
368	1	0.297831	0.5364799	0.9879356
368	0	6.117355	19.45758	0.9687414
369	4	6.506207	5.733357	0.944676
369	1	0.2765528	0.5640752	0.9880219
369	0	5.017003	19.24558	0.9687414
370	5	11.4607	7.941003	0.9425319
370	2	0.9313519	2.109528	0.9864845
370	4	2.871963	0.5826021	0.9631469
371	5	11.3458	8.007325	0.9425319
371	2	0.8808845	2.419035	0.9864307
371	4	2.856902	0.5912971	0.9640287
372	7	657.729	623.2543	0.9387323
372	3	2.518991	2.968042	0.9844884
372	5	2.447894	1.389673	0.9598221
373	5	6.824508	6.915197	0.9421996
373	1	0.2682429	0.4800993	0.987972
373	-3	0.3968855	1.737333	0.9692215
374	5	646.4418	660.6299	0.9450163
374	1	0.6037404	1.699118	0.9875991
374	2	3.153583	3.580339	0.9675336
375	9	202.9498	1814.527	0.9161599
375	5	1.973812	3.069413	0.978774
375	5	0.3613416	3.501926	0.9613773
376	2	1.134494	2.28855	0.9862825
376	4	3.010869	0.6524251	0.9631469
377	5	11.26972	8.051241	0.9425319
377	2	0.856869	2.449613	0.9865416
377	3	3.716142	2.887384	0.9663942
378	7	580.1269	1727.12	0.9298421
378	4	1.706119	2.533665	0.98219
378	5	0.5868711	3.632093	0.9613773
379	4	5.385828	5.284243	0.9426799
379	0	0.5146176	1.433611	0.9881819
379	-5	0.5061523	3.58231	0.9696601
380	5	7.046928	7.043752	0.9421996
380	1	0.283778	0.4890794	0.987972
380	-3	0.461483	1.774674	0.9692215
381	5	692.7063	669.4669	0.9450163
381	1	0.3589951	0.4516801	0.9878879
381	1	3.61674	5.601462	0.9672874
382	5	589.0232	1750.058	0.9362497
382	3	2.699849	3.170511	0.9841717
382	5	2.447894	1.389673	0.9598221
383	5	13.85839	10.60153	0.9428974
383	2	0.8182216	2.250637	0.9868153
383	2	3.87546	3.875373	0.9675336
384	5	13.95789	10.5441	0.9428974
384	2	0.8227639	2.465431	0.9867393
384	2	3.910069	3.855396	0.9675336
385	7	663.9301	626.8337	0.9389396
385	3	2.63832	3.158632	0.9847884
385	5	2.474033	1.40476	0.9598221
386	4	9.003733	10.33293	0.9389512
386	0	0.5091118	1.361442	0.9878327
386	-6	4.403913	3.748021	0.9694899
387	4	9.186024	10.33074	0.9392383
387	0	0.5097549	1.499244	0.9879159
387	-6	4.50951	4.181807	0.9701947
388	5	6.219829	7.576284	0.9295777
388	-1	0.6505954	0.7866936	0.9876815
388	-8	2.554765	2.506173	0.968583
389	5	11.92117	8.267934	0.9422059
389	2	1.201961	2.254405	0.9864845
389	4	3.007802	0.6611	0.9631469
390	4	64.59258	58.79166	0.9447116
390	1	0.3201774	0.4698622	0.9880319
390	-2	4.591125	8.210316	0.969465
391	2	1.282236	2.361693	0.9861534
391	4	3.016847	0.655879	0.9631469
392	5	621.6712	664.2484	0.9443763
392	2	0.9644056	2.294269	0.9868741
392	2	3.998928	3.967105	0.9675336
393	5	661.7264	687.3698	0.9450163
393	1	0.3858009	0.4671702	0.9878879
393	1	3.61674	5.601462	0.9672874
394	4	467.4947	404.1223	0.9445411
394	1	0.3573414	0.5036078	0.9879776
394	0	6.026527	19.51002	0.9687414
395	4	451.3138	405.1098	0.9445411
395	1	0.3365313	0.57145	0.9880153
395	-1	1.377008	0.1905727	0.9691712
396	5	13.23546	9.027267	0.9422059
396	2	1.232164	2.271852	0.9864845
396	4	3.007802	0.6611	0.9631469
397	4	0.01005671	1.611471	0.9433082
397	0	0.6801738	1.686567	0.9883735
397	-3	0.8384504	3.276201	0.9691909
398	5	643.3329	676.7523	0.9450163
398	1	0.6341293	1.762165	0.987749
398	2	3.840908	4.03818	0.9675336
399	5	12.71951	8.668279	0.9425319
399	2	1.28237	2.312317	0.9864845
399	4	3.007802	0.6611	0.9631469

